A combined HST and XMM-Newton campaign for the magnetic O9.7 V star HD 54879: towards constraining the weak-wind problem of massive stars

Context: HD 54879 (O9.7 V) is one of a dozen O-stars for which an organized atmospheric magnetic field has been detected. To gain insights into the interplay between atmospheres, winds, and magnetic fields of massive stars, we acquired UV and X-ray data of HD 54879 using the Hubble Space Telescope and the XMM-Newton satellite. In addition, 35 optical amateur spectra were secured to study the variability of HD 54879. A multiwavelength (X-ray to optical) spectral analysis is performed using the Potsdam Wolf-Rayet (PoWR) model atmosphere code and the xspec software. Results: The photospheric parameters are typical for an O9.7 V star. The microturbulent, macroturbulent, and projected rotational velocities are lower than previously suggested (<4 km/s). An initial mass of 16$\,M_\odot$ and an age of 5 Myr are inferred from evolutionary tracks. We derive a mean X-ray emitting temperature of $\log T_{\rm X} = 6.7\,$[K] and an X-ray luminosity of $\log L_\text{X} = 32\,$[erg/s]. Short- and long-scale variability is seen in the H-alpha line, but only a very long period of $P \approx 5\,$yr could be estimated. Assessing the circumstellar density of HD 54879 using UV spectra, we can roughly estimate the mass-loss rate HD 54879 would have in the absence of a magnetic field as $\log \dot{M}_{B=0}\approx -9.0\,[{M_\odot}/{\rm yr}]$. The magnetic field traps the stellar wind up to the Alfv\'en radius > $12\,R_\odot$, implying that its true mass-loss rate is $\log \dot{M}< -10.2\,[{M_\odot}/{\rm yr}]$. Hence, density enhancements around magnetic stars can be exploited to estimate mass-loss rates of non-magnetic stars of similar spectral types, essential for resolving the weak wind problem. Conclusions: Our study confirms that strongly magnetized stars lose little or no mass, and supplies important constraints on the weak-wind problem of massive main sequence stars.

==> figs/ident.dat <==
\ID_INBOX
\IDSIZE = 0.2
\IDY = 1.1U
\IDLENG = 0.4

\IDENT 935.27 &EAl\,II

\IDENT 950.66 &EP\,IV

\IDMULT 963.99, 964.63, 965.04 "&EN\,I"

\IDENT 972.93 "&ENe\,VI"

\IDENT 977.02 &EC\,III

\IDMULT 989.79, 991.51, 991.58 "&EN\,III"

\IDMULT 1012.50, 1015.50, 1015.57, 1015.78, 1021.11, 1021.32 "&ES\,III"

\IDMULT 1031.91, 1037.61 "&EO\,VI"

\IDMULT 1062.66, 1072.97, 1073.52 "&ES\,IV"

\IDMULT 1083.99, 1084.56, 1084.58, 1085.53, 1085.55, 1085.70 "&EN\,II"

\IDMULT 1117.98, 1128.01 "&EP\,V"

\IDENT 1168.92 &EC,\,IV

\IDENT 1168.93 &EN\,IV

\IDMULT 1174.93, 1175.26, 1175.71 "&EC\,III"

\IDMULT 1190.20, 1194.06, 1194.45, 1200.97, 1201.73, 1202.12 "&ES\,III"


\IDY = 1.4U
\IDLENG = 0.4

\IDENT 1206.51 &ESi\,III

*\IDENT 1215.19 &EHe II 4-2
\IDENT 1215.68 &EL#a#
\IDMULT 1242.80 1238.81 "&EN\,V"
\IDENT 1371.30 &EO\,V
\IDMULT   1393.8  1402.8   "&ESi\,IV"
\IDMULT 1483.3 1486.5 "&EN\,IV"
\IDMULT 1548.2 1550.8 "&EC\,IV"
* \IDY 0.95U
* \IDLENG = -0.2
\IDENT  1640.51 &EHe\,II 3-2
* \IDLENG = 0.4
* \IDY = 2.U
\IDMULT 1718.5 1721.7 "&EN IV"
\IDENT 1836.88 &EO\,VI
* END


\IDENT 2253.44 &EHe II 10-3
\IDENT 2306.96 &EHe II 9-3
\IDENT 2386.19 &EHe II 8-3
\IDENT 2512.04 &EHe II 7-3
\IDENT 2734.18 &EHe II 6-3
\IDENT 3204.11 &EHe II 5-3
* END

* IDENT BLUE
* IDENT OPT
\ID_INBOX
\IDLENG = 0.4
\IDY = 1.U
\IDSIZE 0.3
\IDMULT 3350.07, 3376.42, 3382.32, 3386.54, 3404.57, 3412.72 "&EO\,IV"
\IDMULT 3423.30, 3433.64, 3433.87  "&EO\,VI"
\IDMULT 3685.03, 3708.22 "&EC\,IV"
\IDMULT 3812.43, 3835.33 "&EO\,VI"
\IDENT 3889.  &EHe\,I
\IDENT 3970.  &EHe\,II / H#e#
\IDENT  4026. &EHe\,II 13-4
\IDENT  4060. &EN\,IV
\IDENT  4101. &EHe\,II 12-4
\IDENT  4103. &EH#d#
\IDENT  4201. &EHe\,II 11-4
\IDENT  4339. &EHe\,II 10-4
\IDENT  4342. &EH#g#
\IDY 0.9U
\IDENT   4387.9 He\,I
\IDY 0.8U
\IDLENG -0.4
\IDENT 4392.0 S\,II
\IDENT 4395.93 O\,II
\IDENT 4398.02 O\,III
\IDENT 4403.73 Si\,IV
\IDENT 4403.73 Si\,IV
\IDENT 4416.97 O\,II
\IDENT 4427.96 N\,II
* \ID_START 4575.
\IDENT  4471.5 &EHe\,I
\IDENT  4542. &EHe\,II 9-4
\IDMULT 4603.8 4619.9 "&EN\,V 4-3"
\IDENT  4640. &EN\,III
* \IDY 0.9U
* \IDLENG = -0.2
\IDENT  4687. &EHe\,II 4-3
\IDENT  4860. &EHe\,II 8-4
\IDENT  4862. &EH#b#
* \IDLENG = 0.4
* \IDY = 1.1U
\IDMULT 4934. 4944. 4951 "&EN\,V 7-6"
*
* END
*
* IDENT MID
* IDENT OPT

\IDENT 5115.52 &EO\,V
\IDMULT 5201.86 5205.73 5206.60 "&EN\,IV"

* \IDY 0.8U
* \IDLENG = -0.2
\IDENT 5412. &EHe\,II 7-4
* \IDLENG = 0.4
* \IDY = 1.05U
\IDENT 5877. &EHe\,I
* \IDY 1
\IDMULT 5890 5896 "&ENa\,I i.s."
* \IDY 1.05U
* END

* IDENT RED
* IDENT OPT
\IDENT 6312. &EHe\,II 16-5
\IDENT 6408. &EHe\,II 15-5
* \IDENT 6528. &EHe\,II 14-5
* \IDY 0.8U
* \IDLENG = -0.2
\IDY 1.0U
\IDENT 6562. He\,II
\IDENT 6562.1 H#a#
\IDLENG = 0.4
\IDY = 1.05U
\IDENT 6578.05 C\,II
\IDENT 6685. &EHe\,II 13-5
\IDENT 6892. &EHe\,II 12-5
*\IDENT 7118.7 &EN\,IV 
\IDY 0.65U
\IDLENG = -0.2
\IDMULT 7103.3 7109.4 7123.0 7127.3 7129.2 "&EN\,IV" 
\IDLENG = 0.4
\IDY = 1.05U
\IDENT 7177.5 &EHe\,II 11-5
\IDENT 7281.4 &EHe\,I
\IDENT 7592.7 &EHe\,II 11-5
\IDENT 8238.78 &EHe\,II 9-5
\IDENT 8931.56 &EHe\,II 22-6
\IDENT 8860.85 &EC\,IV
\IDENT 8861.58 &EHe\,II 21-6
\IDENT 9229. &EH\,I 9-3
\IDENT 9546. &EH\,I 8-3
\IDENT 10050 &EH\,I 7-3
\IDENT 10126.12 &EHe\,II 5-4
\IDENT 10126.90 &EC\,IV
\IDENT 11629.22 &EHe\,II 7-5 
\IDENT 11676.01 &EHe\,II 11-6 
\IDENT 10940 &EH\,I 6-3
\IDMULT 11913.17 "&EO\,VI"
\IDENT 12820 &EH\,I 5-3
\IDENT 17371.46 &EC\,IV
\IDENT 18750 &EH\,I 5-3
\IDENT 24273.50 &EC\,IV

* END

* IDENT IR-10830
\IDENT  1.0830 &EHe\,I
\IDENT  1.0935 &EHe\,II / H\,I
* END



==> figs/sin.dat <==
4900 -0.1566937E-01
4901 -0.1465657E-01
4902 -0.1364567E-01
4903 -0.1278072E-01
4904 -0.1177340E-01
4905 -0.1076800E-01
4906 -0.9907825E-02
4907 -0.8906100E-02
4908 -0.7906400E-02
4909 -0.7051100E-02
4910 -0.6055175E-02
4911 -0.5061300E-02
4912 -0.4211050E-02
4913 -0.3221050E-02
4914 -0.2233175E-02
4915 -0.1388100E-02
4916 -0.4042000E-03
4917 0.5775500E-03
4918 0.1417300E-02
4919 0.2394975E-02
4920 0.3370400E-02
4921 0.4204725E-02
4922 0.5175975E-02
4923 0.6144975E-02
4924 0.6973700E-02
4925 0.7938425E-02
4926 0.8900800E-02
4927 0.9723825E-02
4928 0.1068185E-01
4929 0.1163745E-01
4930 0.1245465E-01
4931 0.1340580E-01
4932 0.1435452E-01
4933 0.1516575E-01
4934 0.1610987E-01
4935 0.1705155E-01
4936 0.1785667E-01
4937 0.1879365E-01
4938 0.1972810E-01
4939 0.2052703E-01
4940 0.2145670E-01
4941 0.2238380E-01
4942 0.2317635E-01
4943 0.2409860E-01
4944 0.2501818E-01
4945 0.2580428E-01
4946 0.2671890E-01
4947 0.2763085E-01
4948 0.2841035E-01
4949 0.2931725E-01
4950 0.3022138E-01
4951 0.3099417E-01
4952 0.3189318E-01
4953 0.3278940E-01
4954 0.3355532E-01
4955 0.3444632E-01
4956 0.3533445E-01
4957 0.3609342E-01
4958 0.3697625E-01
4959 0.3785617E-01
4960 0.3860807E-01
4961 0.3948257E-01
4962 0.4035415E-01
4963 0.4109885E-01
4964 0.4196490E-01
4965 0.4282797E-01
4966 0.4356538E-01
4967 0.4442285E-01
4968 0.4527727E-01
4969 0.4600725E-01
4970 0.4685600E-01
4971 0.4770167E-01
4972 0.4842407E-01
4973 0.4926400E-01
4974 0.5010078E-01
4975 0.5081553E-01
4976 0.5164645E-01
4977 0.5247420E-01
4978 0.5318115E-01
4979 0.5400298E-01
4980 0.5482157E-01
4981 0.5552062E-01
4982 0.5633320E-01
4983 0.5714250E-01
4984 0.5783357E-01
4985 0.5863678E-01
4986 0.5943668E-01
4987 0.6011963E-01
4988 0.6091332E-01
4989 0.6170367E-01
4990 0.6237843E-01
4991 0.6316250E-01
4992 0.6394318E-01
4993 0.6460960E-01
4994 0.6538392E-01
4995 0.6615480E-01
4996 0.6681280E-01
4997 0.6757725E-01
4998 0.6833823E-01
4999 0.6898770E-01
5000 0.6974215E-01
5001 0.7049310E-01
5002 0.7113393E-01
5003 0.7187828E-01
5004 0.7261908E-01
5005 0.7325118E-01
5006 0.7398530E-01
5007 0.7471580E-01
5008 0.7533908E-01
5009 0.7606285E-01
5010 0.7678298E-01
5011 0.7739733E-01
5012 0.7811063E-01
5013 0.7882025E-01
5014 0.7942557E-01
5015 0.8012833E-01
5016 0.8082733E-01
5017 0.8142352E-01
5018 0.8211557E-01
5019 0.8280387E-01
5020 0.8339085E-01
5021 0.8407210E-01
5022 0.8474957E-01
5023 0.8532723E-01
5024 0.8599760E-01
5025 0.8666412E-01
5026 0.8723238E-01
5027 0.8789175E-01
5028 0.8854725E-01
5029 0.8910600E-01
5030 0.8975425E-01
5031 0.9039860E-01
5032 0.9094777E-01
5033 0.9158482E-01
5034 0.9221793E-01
5035 0.9275743E-01
5036 0.9338315E-01
5037 0.9400490E-01
5038 0.9453465E-01
5039 0.9514897E-01
5040 0.9575928E-01
5041 0.9627920E-01
5042 0.9688202E-01
5043 0.9748078E-01
5044 0.9799078E-01
5045 0.9858198E-01
5046 0.9916912E-01
5047 0.9966910E-01
5048 0.1002486
5049 0.1008240
5050 0.1013139
5051 0.1018817
5052 0.1024453
5053 0.1029250
5054 0.1034808
5055 0.1040325
5056 0.1045020
5057 0.1050459
5058 0.1055856
5059 0.1060448
5060 0.1065767
5061 0.1071043
5062 0.1075531
5063 0.1080728
5064 0.1085882
5065 0.1090266
5066 0.1095341
5067 0.1100373
5068 0.1104652
5069 0.1109603
5070 0.1114512
5071 0.1118685
5072 0.1123513
5073 0.1128298
5074 0.1132364
5075 0.1137068
5076 0.1141728
5077 0.1145687
5078 0.1150265
5079 0.1154799
5080 0.1158651
5081 0.1163103
5082 0.1167511
5083 0.1171254
5084 0.1175580
5085 0.1179861
5086 0.1183495
5087 0.1187693
5088 0.1191847
5089 0.1195371
5090 0.1199441
5091 0.1203466
5092 0.1206881
5093 0.1210823
5094 0.1214719
5095 0.1218023
5096 0.1221835
5097 0.1225602
5098 0.1228794
5099 0.1232476
5100 0.1236113
5101 0.1239194
5102 0.1242746
5103 0.1246252
5104 0.1249221
5105 0.1252641
5106 0.1256016
5107 0.1258872
5108 0.1262161
5109 0.1265404
5110 0.1268148
5111 0.1271305
5112 0.1274415
5113 0.1277045
5114 0.1280069
5115 0.1283047
5116 0.1285563
5117 0.1288454
5118 0.1291299
5119 0.1293700
5120 0.1296458
5121 0.1299169
5122 0.1301455
5123 0.1304079
5124 0.1306656
5125 0.1308828
5126 0.1311317
5127 0.1313759
5128 0.1315815
5129 0.1318170
5130 0.1320478
5131 0.1322418
5132 0.1324638
5133 0.1326810
5134 0.1328634
5135 0.1330718
5136 0.1332755
5137 0.1334462
5138 0.1336411
5139 0.1338312
5140 0.1339903
5141 0.1341715
5142 0.1343479
5143 0.1344954
5144 0.1346630
5145 0.1348257
5146 0.1349615
5147 0.1351153
5148 0.1352645
5149 0.1353885
5150 0.1355287
5151 0.1356641
5152 0.1357763
5153 0.1359028
5154 0.1360245
5155 0.1361250
5156 0.1362377
5157 0.1363457
5158 0.1364344
5159 0.1365334
5160 0.1366276
5161 0.1367045
5162 0.1367897
5163 0.1368701
5164 0.1369352
5165 0.1370067
5166 0.1370733
5167 0.1371266
5168 0.1371843
5169 0.1372371
5170 0.1372785
5171 0.1373224
5172 0.1373614
5173 0.1373910
5174 0.1374210
5175 0.1374462
5176 0.1374640
5177 0.1374802
5178 0.1374916
5179 0.1374976
5180 0.1375000
5181 0.1374976
5182 0.1374916
5183 0.1374802
5184 0.1374640
5185 0.1374462
5186 0.1374210
5187 0.1373910
5188 0.1373614
5189 0.1373224
5190 0.1372785
5191 0.1372371
5192 0.1371843
5193 0.1371266
5194 0.1370733
5195 0.1370067
5196 0.1369352
5197 0.1368701
5198 0.1367897
5199 0.1367045
5200 0.1366276
5201 0.1365334
5202 0.1364344
5203 0.1363457
5204 0.1362377
5205 0.1361250
5206 0.1360245
5207 0.1359028
5208 0.1357763
5209 0.1356641
5210 0.1355287
5211 0.1353885
5212 0.1352645
5213 0.1351153
5214 0.1349615
5215 0.1348257
5216 0.1346629
5217 0.1344954
5218 0.1343479
5219 0.1341715
5220 0.1339903
5221 0.1338312
5222 0.1336411
5223 0.1334462
5224 0.1332755
5225 0.1330718
5226 0.1328634
5227 0.1326810
5228 0.1324637
5229 0.1322418
5230 0.1320478
5231 0.1318170
5232 0.1315815
5233 0.1313759
5234 0.1311317
5235 0.1308827
5236 0.1306656
5237 0.1304079
5238 0.1301455
5239 0.1299169
5240 0.1296458
5241 0.1293700
5242 0.1291299
5243 0.1288454
5244 0.1285563
5245 0.1283047
5246 0.1280069
5247 0.1277045
5248 0.1274415
5249 0.1271305
5250 0.1268147
5251 0.1265404
5252 0.1262161
5253 0.1258872
5254 0.1256016
5255 0.1252641
5256 0.1249221
5257 0.1246252
5258 0.1242746
5259 0.1239194
5260 0.1236113
5261 0.1232476
5262 0.1228794
5263 0.1225602
5264 0.1221834
5265 0.1218022
5266 0.1214719
5267 0.1210822
5268 0.1206881
5269 0.1203466
5270 0.1199441
5271 0.1195371
5272 0.1191847
5273 0.1187693
5274 0.1183495
5275 0.1179861
5276 0.1175579
5277 0.1171254
5278 0.1167511
5279 0.1163103
5280 0.1158650
5281 0.1154799
5282 0.1150265
5283 0.1145686
5284 0.1141727
5285 0.1137067
5286 0.1132364
5287 0.1128298
5288 0.1123513
5289 0.1118685
5290 0.1114512
5291 0.1109603
5292 0.1104652
5293 0.1100373
5294 0.1095341
5295 0.1090266
5296 0.1085882
5297 0.1080728
5298 0.1075531
5299 0.1071042
5300 0.1065767
5301 0.1060448
5302 0.1055856
5303 0.1050459
5304 0.1045020
5305 0.1040325
5306 0.1034808
5307 0.1029250
5308 0.1024452
5309 0.1018817
5310 0.1013139
5311 0.1008240
5312 0.1002486
5313 0.9966910E-01
5314 0.9916910E-01
5315 0.9858198E-01
5316 0.9799075E-01
5317 0.9748078E-01
5318 0.9688200E-01
5319 0.9627917E-01
5320 0.9575928E-01
5321 0.9514897E-01
5322 0.9453465E-01
5323 0.9400490E-01
5324 0.9338315E-01
5325 0.9275740E-01
5326 0.9221790E-01
5327 0.9158480E-01
5328 0.9094775E-01
5329 0.9039857E-01
5330 0.8975425E-01
5331 0.8910598E-01
5332 0.8854722E-01
5333 0.8789173E-01
5334 0.8723238E-01
5335 0.8666412E-01
5336 0.8599760E-01
5337 0.8532723E-01
5338 0.8474957E-01
5339 0.8407210E-01
5340 0.8339083E-01
5341 0.8280387E-01
5342 0.8211557E-01
5343 0.8142350E-01
5344 0.8082733E-01
5345 0.8012830E-01
5346 0.7942555E-01
5347 0.7882025E-01
5348 0.7811063E-01
5349 0.7739730E-01
5350 0.7678298E-01
5351 0.7606283E-01
5352 0.7533905E-01
5353 0.7471580E-01
5354 0.7398528E-01
5355 0.7325115E-01
5356 0.7261905E-01
5357 0.7187828E-01
5358 0.7113393E-01
5359 0.7049308E-01
5360 0.6974215E-01
5361 0.6898767E-01
5362 0.6833823E-01
5363 0.6757725E-01
5364 0.6681280E-01
5365 0.6615480E-01
5366 0.6538390E-01
5367 0.6460958E-01
5368 0.6394315E-01
5369 0.6316247E-01
5370 0.6237840E-01
5371 0.6170365E-01
5372 0.6091332E-01
5373 0.6011963E-01
5374 0.5943665E-01
5375 0.5863678E-01
5376 0.5783357E-01
5377 0.5714250E-01
5378 0.5633320E-01
5379 0.5552062E-01
5380 0.5482155E-01
5381 0.5400295E-01
5382 0.5318115E-01
5383 0.5247417E-01
5384 0.5164643E-01
5385 0.5081550E-01
5386 0.5010075E-01
5387 0.4926398E-01
5388 0.4842407E-01
5389 0.4770167E-01
5390 0.4685598E-01
5391 0.4600722E-01
5392 0.4527727E-01
5393 0.4442282E-01
5394 0.4356535E-01
5395 0.4282795E-01
5396 0.4196490E-01
5397 0.4109882E-01
5398 0.4035412E-01
5399 0.3948255E-01
5400 0.3860805E-01
5401 0.3785615E-01
5402 0.3697623E-01
5403 0.3609342E-01
5404 0.3533443E-01
5405 0.3444630E-01
5406 0.3355532E-01
5407 0.3278938E-01
5408 0.3189315E-01
5409 0.3099415E-01
5410 0.3022138E-01
5411 0.2931722E-01
5412 0.2841033E-01
5413 0.2763083E-01
5414 0.2671890E-01
5415 0.2580425E-01
5416 0.2501815E-01
5417 0.2409858E-01
5418 0.2317635E-01
5419 0.2238378E-01
5420 0.2145668E-01
5421 0.2052700E-01
5422 0.1972808E-01
5423 0.1879365E-01
5424 0.1785665E-01
5425 0.1705153E-01
5426 0.1610987E-01
5427 0.1516572E-01
5428 0.1435450E-01
5429 0.1340577E-01
5430 0.1245463E-01
5431 0.1163745E-01
5432 0.1068183E-01
5433 0.9723825E-02
5434 0.8900775E-02
5435 0.7938400E-02
5436 0.6973700E-02
5437 0.6144950E-02
5438 0.5175975E-02
5439 0.4204700E-02
5440 0.3370400E-02
5441 0.2394950E-02
5442 0.1417275E-02
5443 0.5775250E-03
5444 -0.4042000E-03
5445 -0.1388125E-02
5446 -0.2233175E-02
5447 -0.3221075E-02
5448 -0.4211075E-02
5449 -0.5061325E-02
5450 -0.6055200E-02
5451 -0.7051125E-02
5452 -0.7906425E-02
5453 -0.8906125E-02
5454 -0.9907825E-02
5455 -0.1076803E-01
5456 -0.1177340E-01
5457 -0.1278075E-01
5458 -0.1364570E-01
5459 -0.1465660E-01
5460 -0.1566940E-01
5461 -0.1653900E-01
5462 -0.1755525E-01
5463 -0.1857333E-01
5464 -0.1944743E-01
5465 -0.2046888E-01
5466 -0.2149210E-01
5467 -0.2237058E-01
5468 -0.2339705E-01
5469 -0.2442525E-01
5470 -0.2530792E-01
5471 -0.2633927E-01
5472 -0.2737230E-01
5473 -0.2825908E-01
5474 -0.2929513E-01
5475 -0.3033280E-01
5476 -0.3122350E-01
5477 -0.3226412E-01
5478 -0.3330628E-01
5479 -0.3420078E-01
5480 -0.3524578E-01
5481 -0.3629225E-01
5482 -0.3719042E-01
5483 -0.3823962E-01
5484 -0.3929027E-01
5485 -0.4019195E-01
5486 -0.4124520E-01
5487 -0.4229985E-01
5488 -0.4320490E-01
5489 -0.4426203E-01
5490 -0.4532050E-01
5491 -0.4622877E-01
5492 -0.4728965E-01
5493 -0.4835175E-01
5494 -0.4926315E-01
5495 -0.5032755E-01
5496 -0.5139315E-01
5497 -0.5230747E-01
5498 -0.5337527E-01
5499 -0.5444420E-01
5500 -0.5536133E-01
5501 -0.5643232E-01
5502 -0.5750442E-01
5503 -0.5842420E-01
5504 -0.5949825E-01
5505 -0.6057332E-01
5506 -0.6149560E-01
5507 -0.6257253E-01
5508 -0.6365040E-01
5509 -0.6457507E-01
5510 -0.6565470E-01
5511 -0.6673522E-01
5512 -0.6766210E-01
5513 -0.6874425E-01
5514 -0.6982725E-01
5515 -0.7075620E-01
5516 -0.7184072E-01
5517 -0.7292603E-01
5518 -0.7385690E-01
5519 -0.7494362E-01
5520 -0.7603105E-01
5521 -0.7696372E-01
5522 -0.7805245E-01
5523 -0.7914185E-01
5524 -0.8007612E-01
5525 -0.8116670E-01
5526 -0.8225790E-01
5527 -0.8319367E-01
5528 -0.8428592E-01
5529 -0.8537873E-01
5530 -0.8631582E-01
5531 -0.8740960E-01
5532 -0.8850385E-01
5533 -0.8944212E-01
5534 -0.9053722E-01
5535 -0.9163275E-01
5536 -0.9257208E-01
5537 -0.9366832E-01
5538 -0.9476492E-01
5539 -0.9570515E-01
5540 -0.9680240E-01
5541 -0.9789992E-01
5542 -0.9884090E-01
5543 -0.9993895E-01
5544 -0.1010372
5545 -0.1019788
5546 -0.1030775
5547 -0.1041764
5548 -0.1051183
5549 -0.1062175
5550 -0.1073168
5551 -0.1082591
5552 -0.1093585
5553 -0.1104580
5554 -0.1114005
5555 -0.1125000
5556 -0.1135996
5557 -0.1145420
5558 -0.1156415
5559 -0.1167410
5560 -0.1176833
5561 -0.1187826
5562 -0.1198817
5563 -0.1208237
5564 -0.1219226
5565 -0.1230212
5566 -0.1239628
5567 -0.1250611
5568 -0.1261591
5569 -0.1271001
5570 -0.1281976
5571 -0.1292949
5572 -0.1302351
5573 -0.1313317
5574 -0.1324280
5575 -0.1333673
5576 -0.1344628
5577 -0.1355579
5578 -0.1364962
5579 -0.1375905
5580 -0.1386842
5581 -0.1396213
5582 -0.1407141
5583 -0.1418064
5584 -0.1427422
5585 -0.1438333
5586 -0.1449239
5587 -0.1458582
5588 -0.1469476
5589 -0.1480363
5590 -0.1489690
5591 -0.1500564
5592 -0.1511431
5593 -0.1520740
5594 -0.1531593
5595 -0.1542438
5596 -0.1551728
5597 -0.1562558
5598 -0.1573380
5599 -0.1582648
5600 -0.1593453
5601 -0.1604250
5602 -0.1613496
5603 -0.1624275
5604 -0.1635044
5605 -0.1644267
5606 -0.1655018
5607 -0.1665758
5608 -0.1674956
5609 -0.1685677
5610 -0.1696387
5611 -0.1705559
5612 -0.1716248
5613 -0.1726926
5614 -0.1736069
5615 -0.1746725
5616 -0.1757369
5617 -0.1766483
5618 -0.1777104
5619 -0.1787712
5620 -0.1796795
5621 -0.1807380
5622 -0.1817951
5623 -0.1827002
5624 -0.1837548
5625 -0.1848081
5626 -0.1857098
5627 -0.1867604
5628 -0.1878096
5629 -0.1887078
5630 -0.1897543
5631 -0.1907993
5632 -0.1916938
5633 -0.1927359
5634 -0.1937765
5635 -0.1946672
5636 -0.1957049
5637 -0.1967410
5638 -0.1976277
5639 -0.1986607
5640 -0.1996921
5641 -0.2005748
5642 -0.2016030
5643 -0.2026295
5644 -0.2035079
5645 -0.2045311
5646 -0.2055526
5647 -0.2064267
5648 -0.2074448
5649 -0.2084611
5650 -0.2093307
5651 -0.2103434
5652 -0.2113543
5653 -0.2122193
5654 -0.2132266
5655 -0.2142320
5656 -0.2150922
5657 -0.2160939
5658 -0.2170936
5659 -0.2179489
5660 -0.2189448
5661 -0.2199387
5662 -0.2207890
5663 -0.2217790
5664 -0.2227668
5665 -0.2236119
5666 -0.2245958
5667 -0.2255776
5668 -0.2264173
5669 -0.2273950
5670 -0.2283704
5671 -0.2292048
5672 -0.2301760
5673 -0.2311450
5674 -0.2319737
5675 -0.2329384
5676 -0.2339008
5677 -0.2347239
5678 -0.2356818
5679 -0.2366375
5680 -0.2374547
5681 -0.2384058
5682 -0.2393545
5683 -0.2401658
5684 -0.2411099
5685 -0.2420516
5686 -0.2428567
5687 -0.2437937
5688 -0.2447281
5689 -0.2455270
5690 -0.2464567
5691 -0.2473838
5692 -0.2481764
5693 -0.2490986
5694 -0.2500182
5695 -0.2508043
5696 -0.2517190
5697 -0.2526308
5698 -0.2534105
5699 -0.2543172
5700 -0.2552215
5701 -0.2559942
5702 -0.2568933
5703 -0.2577895
5704 -0.2585553
5705 -0.2594462
5706 -0.2603345
5707 -0.2610935
5708 -0.2619763
5709 -0.2628563
5710 -0.2636080
5711 -0.2644825
5712 -0.2653543
5713 -0.2660990
5714 -0.2669650
5715 -0.2678280
5716 -0.2685652
5717 -0.2694227
5718 -0.2702773
5719 -0.2710072
5720 -0.2718560
5721 -0.2727018
5722 -0.2734240
5723 -0.2742640
5724 -0.2751008
5725 -0.2758155
5726 -0.2766465
5727 -0.2774742
5728 -0.2781812
5729 -0.2790030
5730 -0.2798215
5731 -0.2805207
5732 -0.2813332
5733 -0.2821425
5734 -0.2828335
5735 -0.2836367
5736 -0.2844368
5737 -0.2851198
5738 -0.2859133
5739 -0.2867037
5740 -0.2873785
5741 -0.2881625
5742 -0.2889432
5743 -0.2896095
5744 -0.2903840
5745 -0.2911548
5746 -0.2918128
5747 -0.2925773
5748 -0.2933383
5749 -0.2939877
5750 -0.2947422
5751 -0.2954930
5752 -0.2961340
5753 -0.2968783
5754 -0.2976190
5755 -0.2982513
5756 -0.2989852
5757 -0.2997158
5758 -0.3003390
5759 -0.3010630
5760 -0.3017830
5761 -0.3023973
5762 -0.3031107
5763 -0.3038203
5764 -0.3044255
5765 -0.3051282
5766 -0.3058272
5767 -0.3064235
5768 -0.3071155
5769 -0.3078040
5770 -0.3083907
5771 -0.3090720
5772 -0.3097495
5773 -0.3103272
5774 -0.3109975
5775 -0.3116642
5776 -0.3122325
5777 -0.3128918
5778 -0.3135472
5779 -0.3141060
5780 -0.3147543
5781 -0.3153985
5782 -0.3159478
5783 -0.3165848
5784 -0.3172180
5785 -0.3177575
5786 -0.3183833
5787 -0.3190050
5788 -0.3195347
5789 -0.3201490
5790 -0.3207592
5791 -0.3212793
5792 -0.3218820
5793 -0.3224807
5794 -0.3229907
5795 -0.3235820
5796 -0.3241693
5797 -0.3246693
5798 -0.3252487
5799 -0.3258240
5800 -0.3263140
5801 -0.3268818
5802 -0.3274453
5803 -0.3279250
5804 -0.3284810
5805 -0.3290325
5806 -0.3295020
5807 -0.3300460
5808 -0.3305855
5809 -0.3310447
5810 -0.3315767
5811 -0.3321042
5812 -0.3325533
5813 -0.3330727
5814 -0.3335882
5815 -0.3340267
5816 -0.3345342
5817 -0.3350373
5818 -0.3354652
5819 -0.3359603
5820 -0.3364512
5821 -0.3368685
5822 -0.3373512
5823 -0.3378297
5824 -0.3382365
5825 -0.3387068
5826 -0.3391728
5827 -0.3395687
5828 -0.3400265
5829 -0.3404800
5830 -0.3408650
5831 -0.3413102
5832 -0.3417510
5833 -0.3421255
5834 -0.3425580
5835 -0.3429860
5836 -0.3433495
5837 -0.3437693
5838 -0.3441847
5839 -0.3445370
5840 -0.3449440
5841 -0.3453467
5842 -0.3456880
5843 -0.3460822
5844 -0.3464718
5845 -0.3468022
5846 -0.3471835
5847 -0.3475603
5848 -0.3478795
5849 -0.3482478
5850 -0.3486112
5851 -0.3489195
5852 -0.3492745
5853 -0.3496252
5854 -0.3499220
5855 -0.3502642
5856 -0.3506017
5857 -0.3508872
5858 -0.3512163
5859 -0.3515405
5860 -0.3518148
5861 -0.3521305
5862 -0.3524415
5863 -0.3527045
5864 -0.3530070
5865 -0.3533048
5866 -0.3535563
5867 -0.3538455
5868 -0.3541300
5869 -0.3543700
5870 -0.3546457
5871 -0.3549170
5872 -0.3551455
5873 -0.3554080
5874 -0.3556655
5875 -0.3558828
5876 -0.3561318
5877 -0.3563760
5878 -0.3565815
5879 -0.3568170
5880 -0.3570477
5881 -0.3572418
5882 -0.3574638
5883 -0.3576810
5884 -0.3578635
5885 -0.3580718
5886 -0.3582755
5887 -0.3584463
5888 -0.3586410
5889 -0.3588312
5890 -0.3589903
5891 -0.3591715
5892 -0.3593480
5893 -0.3594955
5894 -0.3596630
5895 -0.3598257
5896 -0.3599615
5897 -0.3601152
5898 -0.3602645
5899 -0.3603885
5900 -0.3605288
5901 -0.3606640
5902 -0.3607763
5903 -0.3609027
5904 -0.3610245
5905 -0.3611250
5906 -0.3612378
5907 -0.3613458
5908 -0.3614345
5909 -0.3615335
5910 -0.3616275
5911 -0.3617045
5912 -0.3617898
5913 -0.3618703
5914 -0.3619352
5915 -0.3620067
5916 -0.3620733
5917 -0.3621265
5918 -0.3621842
5919 -0.3622370
5920 -0.3622785
5921 -0.3623225
5922 -0.3623615
5923 -0.3623910
5924 -0.3624210
5925 -0.3624463
5926 -0.3624640
5927 -0.3624803
5928 -0.3624918
5929 -0.3624975
5930 -0.3625000
5931 -0.3624975
5932 -0.3624918
5933 -0.3624803
5934 -0.3624640
5935 -0.3624463
5936 -0.3624210
5937 -0.3623910
5938 -0.3623615
5939 -0.3623225
5940 -0.3622785
5941 -0.3622370
5942 -0.3621842
5943 -0.3621265
5944 -0.3620733
5945 -0.3620067
5946 -0.3619352
5947 -0.3618700
5948 -0.3617898
5949 -0.3617045
5950 -0.3616275
5951 -0.3615335
5952 -0.3614345
5953 -0.3613458
5954 -0.3612378
5955 -0.3611250
5956 -0.3610245
5957 -0.3609027
5958 -0.3607763
5959 -0.3606640
5960 -0.3605288
5961 -0.3603885
5962 -0.3602645
5963 -0.3601152
5964 -0.3599615
5965 -0.3598257
5966 -0.3596630
5967 -0.3594952
5968 -0.3593480
5969 -0.3591715
5970 -0.3589903
5971 -0.3588312
5972 -0.3586410
5973 -0.3584463
5974 -0.3582755
5975 -0.3580718
5976 -0.3578635
5977 -0.3576810
5978 -0.3574638
5979 -0.3572418
5980 -0.3570477
5981 -0.3568170
5982 -0.3565815
5983 -0.3563760
5984 -0.3561318
5985 -0.3558828
5986 -0.3556655
5987 -0.3554080
5988 -0.3551455
5989 -0.3549170
5990 -0.3546457
5991 -0.3543700
5992 -0.3541298
5993 -0.3538455
5994 -0.3535563
5995 -0.3533048
5996 -0.3530070
5997 -0.3527045
5998 -0.3524415
5999 -0.3521305
6000 -0.3518148
6001 -0.3515405
6002 -0.3512160
6003 -0.3508872
6004 -0.3506015
6005 -0.3502640
6006 -0.3499220
6007 -0.3496252
6008 -0.3492745
6009 -0.3489193
6010 -0.3486112
6011 -0.3482478
6012 -0.3478795
6013 -0.3475600
6014 -0.3471835
6015 -0.3468022
6016 -0.3464718
6017 -0.3460822
6018 -0.3456880
6019 -0.3453467
6020 -0.3449440
6021 -0.3445370
6022 -0.3441847
6023 -0.3437693
6024 -0.3433495
6025 -0.3429860
6026 -0.3425580
6027 -0.3421255
6028 -0.3417510
6029 -0.3413102
6030 -0.3408650
6031 -0.3404800
6032 -0.3400265
6033 -0.3395687
6034 -0.3391728
6035 -0.3387068
6036 -0.3382365
6037 -0.3378297
6038 -0.3373512
6039 -0.3368685
6040 -0.3364512
6041 -0.3359603
6042 -0.3354652
6043 -0.3350373
6044 -0.3345340
6045 -0.3340267
6046 -0.3335882
6047 -0.3330727
6048 -0.3325530
6049 -0.3321042
6050 -0.3315767
6051 -0.3310447
6052 -0.3305855
6053 -0.3300460
6054 -0.3295020
6055 -0.3290325
6056 -0.3284807
6057 -0.3279250
6058 -0.3274453
6059 -0.3268818
6060 -0.3263140
6061 -0.3258240
6062 -0.3252485
6063 -0.3246690
6064 -0.3241690
6065 -0.3235820
6066 -0.3229907
6067 -0.3224807
6068 -0.3218820
6069 -0.3212793
6070 -0.3207592
6071 -0.3201490
6072 -0.3195347
6073 -0.3190050
6074 -0.3183830
6075 -0.3177575
6076 -0.3172180
6077 -0.3165848
6078 -0.3159478
6079 -0.3153985
6080 -0.3147543
6081 -0.3141060
6082 -0.3135472
6083 -0.3128918
6084 -0.3122322
6085 -0.3116640
6086 -0.3109975
6087 -0.3103272
6088 -0.3097495
6089 -0.3090720
6090 -0.3083907
6091 -0.3078037
6092 -0.3071155
6093 -0.3064235
6094 -0.3058272
6095 -0.3051282
6096 -0.3044255
6097 -0.3038203
6098 -0.3031105
6099 -0.3023973
6100 -0.3017830
6101 -0.3010627
6102 -0.3003390
6103 -0.2997158
6104 -0.2989852
6105 -0.2982513
6106 -0.2976190
6107 -0.2968783
6108 -0.2961340
6109 -0.2954930
6110 -0.2947422
6111 -0.2939877
6112 -0.2933383
6113 -0.2925773
6114 -0.2918128
6115 -0.2911548
6116 -0.2903840
6117 -0.2896095
6118 -0.2889432
6119 -0.2881625
6120 -0.2873785
6121 -0.2867037
6122 -0.2859133
6123 -0.2851195
6124 -0.2844365
6125 -0.2836367
6126 -0.2828335
6127 -0.2821425
6128 -0.2813332
6129 -0.2805205
6130 -0.2798215
6131 -0.2790030
6132 -0.2781812
6133 -0.2774742
6134 -0.2766465
6135 -0.2758155
6136 -0.2751008
6137 -0.2742640
6138 -0.2734240
6139 -0.2727018
6140 -0.2718560
6141 -0.2710072
6142 -0.2702773
6143 -0.2694227
6144 -0.2685652
6145 -0.2678280
6146 -0.2669647
6147 -0.2660987
6148 -0.2653540
6149 -0.2644825
6150 -0.2636080
6151 -0.2628560
6152 -0.2619763
6153 -0.2610935
6154 -0.2603345
6155 -0.2594462
6156 -0.2585553
6157 -0.2577893
6158 -0.2568933
6159 -0.2559942
6160 -0.2552213
6161 -0.2543172
6162 -0.2534103
6163 -0.2526308
6164 -0.2517190
6165 -0.2508043
6166 -0.2500182
6167 -0.2490986
6168 -0.2481763
6169 -0.2473838
6170 -0.2464567
6171 -0.2455270
6172 -0.2447281
6173 -0.2437936
6174 -0.2428567
6175 -0.2420515
6176 -0.2411098
6177 -0.2401657
6178 -0.2393545
6179 -0.2384058
6180 -0.2374546
6181 -0.2366374
6182 -0.2356818
6183 -0.2347238
6184 -0.2339008
6185 -0.2329384
6186 -0.2319737
6187 -0.2311449
6188 -0.2301759
6189 -0.2292047
6190 -0.2283704
6191 -0.2273949
6192 -0.2264173
6193 -0.2255775
6194 -0.2245958
6195 -0.2236119
6196 -0.2227668
6197 -0.2217789
6198 -0.2207889
6199 -0.2199387
6200 -0.2189448
6201 -0.2179488
6202 -0.2170936
6203 -0.2160939
6204 -0.2150922
6205 -0.2142320
6206 -0.2132266
6207 -0.2122192
6208 -0.2113543
6209 -0.2103434
6210 -0.2093306
6211 -0.2084610
6212 -0.2074447
6213 -0.2064266
6214 -0.2055526
6215 -0.2045311
6216 -0.2035079
6217 -0.2026294
6218 -0.2016029
6219 -0.2005747
6220 -0.1996921
6221 -0.1986607
6222 -0.1976277
6223 -0.1967409
6224 -0.1957049
6225 -0.1946672
6226 -0.1937765
6227 -0.1927359
6228 -0.1916937
6229 -0.1907992
6230 -0.1897542
6231 -0.1887077
6232 -0.1878096
6233 -0.1867603
6234 -0.1857097
6235 -0.1848080
6236 -0.1837548
6237 -0.1827002
6238 -0.1817951
6239 -0.1807380
6240 -0.1796795
6241 -0.1787712
6242 -0.1777103
6243 -0.1766482
6244 -0.1757369
6245 -0.1746724
6246 -0.1736068
6247 -0.1726925
6248 -0.1716247
6249 -0.1705558
6250 -0.1696387
6251 -0.1685677
6252 -0.1674955
6253 -0.1665758
6254 -0.1655017
6255 -0.1644267
6256 -0.1635044
6257 -0.1624275
6258 -0.1613496
6259 -0.1604249
6260 -0.1593453
6261 -0.1582648
6262 -0.1573379
6263 -0.1562557
6264 -0.1551727
6265 -0.1542438
6266 -0.1531592
6267 -0.1520740
6268 -0.1511431
6269 -0.1500564
6270 -0.1489689
6271 -0.1480363
6272 -0.1469475
6273 -0.1458581
6274 -0.1449238
6275 -0.1438333
6276 -0.1427421
6277 -0.1418063
6278 -0.1407141
6279 -0.1396213
6280 -0.1386842
6281 -0.1375904
6282 -0.1364962
6283 -0.1355579
6284 -0.1344627
6285 -0.1333672
6286 -0.1324279
6287 -0.1313316
6288 -0.1302350
6289 -0.1292948
6290 -0.1281976
6291 -0.1271000
6292 -0.1261591
6293 -0.1250610
6294 -0.1239627
6295 -0.1230212
6296 -0.1219225
6297 -0.1208237
6298 -0.1198816
6299 -0.1187825
6300 -0.1176832
6301 -0.1167409
6302 -0.1156415
6303 -0.1145420
6304 -0.1135995
6305 -0.1125000
6306 -0.1114004
6307 -0.1104580
6308 -0.1093585
6309 -0.1082590
6310 -0.1073168
6311 -0.1062175
6312 -0.1051183
6313 -0.1041763
6314 -0.1030775
6315 -0.1019788
6316 -0.1010372
6317 -0.9993892E-01
6318 -0.9884087E-01
6319 -0.9789990E-01
6320 -0.9680237E-01
6321 -0.9570515E-01
6322 -0.9476490E-01
6323 -0.9366830E-01
6324 -0.9257205E-01
6325 -0.9163272E-01
6326 -0.9053720E-01
6327 -0.8944210E-01
6328 -0.8850382E-01
6329 -0.8740958E-01
6330 -0.8631580E-01
6331 -0.8537870E-01
6332 -0.8428590E-01
6333 -0.8319365E-01
6334 -0.8225787E-01
6335 -0.8116670E-01
6336 -0.8007610E-01
6337 -0.7914182E-01
6338 -0.7805242E-01
6339 -0.7696370E-01
6340 -0.7603105E-01
6341 -0.7494360E-01
6342 -0.7385690E-01
6343 -0.7292603E-01
6344 -0.7184070E-01
6345 -0.7075618E-01
6346 -0.6982725E-01
6347 -0.6874423E-01
6348 -0.6766208E-01
6349 -0.6673520E-01
6350 -0.6565467E-01
6351 -0.6457505E-01
6352 -0.6365040E-01
6353 -0.6257250E-01
6354 -0.6149557E-01
6355 -0.6057330E-01
6356 -0.5949823E-01
6357 -0.5842418E-01
6358 -0.5750440E-01
6359 -0.5643230E-01
6360 -0.5536130E-01
6361 -0.5444417E-01
6362 -0.5337525E-01
6363 -0.5230745E-01
6364 -0.5139312E-01
6365 -0.5032752E-01
6366 -0.4926312E-01
6367 -0.4835175E-01
6368 -0.4728963E-01
6369 -0.4622877E-01
6370 -0.4532047E-01
6371 -0.4426203E-01
6372 -0.4320487E-01
6373 -0.4229982E-01
6374 -0.4124518E-01
6375 -0.4019193E-01
6376 -0.3929025E-01
6377 -0.3823960E-01
6378 -0.3719040E-01
6379 -0.3629222E-01
6380 -0.3524575E-01
6381 -0.3420075E-01
6382 -0.3330625E-01
6383 -0.3226410E-01
6384 -0.3122348E-01
6385 -0.3033277E-01
6386 -0.2929510E-01
6387 -0.2825905E-01
6388 -0.2737230E-01
6389 -0.2633927E-01
6390 -0.2530790E-01
6391 -0.2442522E-01
6392 -0.2339702E-01
6393 -0.2237055E-01
6394 -0.2149210E-01
6395 -0.2046885E-01
6396 -0.1944740E-01
6397 -0.1857333E-01
6398 -0.1755523E-01
6399 -0.1653898E-01
6400 -0.1566937E-01
6401 -0.1465657E-01
6402 -0.1364567E-01
6403 -0.1278072E-01
6404 -0.1177340E-01
6405 -0.1076800E-01
6406 -0.9907825E-02
6407 -0.8906100E-02
6408 -0.7906400E-02
6409 -0.7051100E-02
6410 -0.6055175E-02
6411 -0.5061300E-02
6412 -0.4211050E-02
6413 -0.3221050E-02
6414 -0.2233175E-02
6415 -0.1388100E-02
6416 -0.4042000E-03
6417 0.5775500E-03
6418 0.1417300E-02
6419 0.2394975E-02
6420 0.3370400E-02
6421 0.4204725E-02
6422 0.5175975E-02
6423 0.6144975E-02
6424 0.6973700E-02
6425 0.7938425E-02
6426 0.8900800E-02
6427 0.9723825E-02
6428 0.1068185E-01
6429 0.1163745E-01
6430 0.1245465E-01
6431 0.1340580E-01
6432 0.1435452E-01
6433 0.1516575E-01
6434 0.1610987E-01
6435 0.1705155E-01
6436 0.1785667E-01
6437 0.1879365E-01
6438 0.1972810E-01
6439 0.2052703E-01
6440 0.2145670E-01
6441 0.2238380E-01
6442 0.2317635E-01
6443 0.2409860E-01
6444 0.2501818E-01
6445 0.2580428E-01
6446 0.2671890E-01
6447 0.2763085E-01
6448 0.2841035E-01
6449 0.2931725E-01
6450 0.3022138E-01
6451 0.3099417E-01
6452 0.3189318E-01
6453 0.3278940E-01
6454 0.3355532E-01
6455 0.3444632E-01
6456 0.3533445E-01
6457 0.3609342E-01
6458 0.3697625E-01
6459 0.3785617E-01
6460 0.3860807E-01
6461 0.3948257E-01
6462 0.4035415E-01
6463 0.4109885E-01
6464 0.4196490E-01
6465 0.4282797E-01
6466 0.4356538E-01
6467 0.4442285E-01
6468 0.4527727E-01
6469 0.4600725E-01
6470 0.4685600E-01
6471 0.4770167E-01
6472 0.4842407E-01
6473 0.4926400E-01
6474 0.5010078E-01
6475 0.5081553E-01
6476 0.5164645E-01
6477 0.5247420E-01
6478 0.5318115E-01
6479 0.5400298E-01
6480 0.5482157E-01
6481 0.5552062E-01
6482 0.5633320E-01
6483 0.5714250E-01
6484 0.5783357E-01
6485 0.5863678E-01
6486 0.5943668E-01
6487 0.6011963E-01
6488 0.6091332E-01
6489 0.6170367E-01
6490 0.6237843E-01
6491 0.6316250E-01
6492 0.6394318E-01
6493 0.6460960E-01
6494 0.6538392E-01
6495 0.6615480E-01
6496 0.6681280E-01
6497 0.6757725E-01
6498 0.6833823E-01
6499 0.6898770E-01
6500 0.6974215E-01
6501 0.7049310E-01
6502 0.7113393E-01
6503 0.7187828E-01
6504 0.7261908E-01
6505 0.7325118E-01
6506 0.7398530E-01
6507 0.7471580E-01
6508 0.7533908E-01
6509 0.7606285E-01
6510 0.7678298E-01
6511 0.7739733E-01
6512 0.7811063E-01
6513 0.7882025E-01
6514 0.7942557E-01
6515 0.8012833E-01
6516 0.8082733E-01
6517 0.8142352E-01
6518 0.8211557E-01
6519 0.8280387E-01
6520 0.8339085E-01
6521 0.8407210E-01
6522 0.8474957E-01
6523 0.8532723E-01
6524 0.8599760E-01
6525 0.8666412E-01
6526 0.8723238E-01
6527 0.8789175E-01
6528 0.8854725E-01
6529 0.8910600E-01
6530 0.8975425E-01
6531 0.9039860E-01
6532 0.9094777E-01
6533 0.9158482E-01
6534 0.9221793E-01
6535 0.9275743E-01
6536 0.9338315E-01
6537 0.9400490E-01
6538 0.9453465E-01
6539 0.9514897E-01
6540 0.9575928E-01
6541 0.9627920E-01
6542 0.9688202E-01
6543 0.9748078E-01
6544 0.9799078E-01
6545 0.9858198E-01
6546 0.9916912E-01
6547 0.9966910E-01
6548 0.1002486
6549 0.1008240
6550 0.1013139
6551 0.1018817
6552 0.1024453
6553 0.1029250
6554 0.1034808
6555 0.1040325
6556 0.1045020
6557 0.1050459
6558 0.1055856
6559 0.1060448
6560 0.1065767
6561 0.1071043
6562 0.1075531
6563 0.1080728
6564 0.1085882
6565 0.1090266
6566 0.1095341
6567 0.1100373
6568 0.1104652
6569 0.1109603
6570 0.1114512
6571 0.1118685
6572 0.1123513
6573 0.1128298
6574 0.1132364
6575 0.1137068
6576 0.1141728
6577 0.1145687
6578 0.1150265
6579 0.1154799
6580 0.1158651
6581 0.1163103
6582 0.1167511
6583 0.1171254
6584 0.1175580
6585 0.1179861
6586 0.1183495
6587 0.1187693
6588 0.1191847
6589 0.1195371
6590 0.1199441
6591 0.1203466
6592 0.1206881
6593 0.1210823
6594 0.1214719
6595 0.1218023
6596 0.1221835
6597 0.1225602
6598 0.1228794
6599 0.1232476
6600 0.1236113
6601 0.1239194
6602 0.1242746
6603 0.1246252
6604 0.1249221
6605 0.1252641
6606 0.1256016
6607 0.1258872
6608 0.1262161
6609 0.1265404
6610 0.1268148
6611 0.1271305
6612 0.1274415
6613 0.1277045
6614 0.1280069
6615 0.1283047
6616 0.1285563
6617 0.1288454
6618 0.1291299
6619 0.1293700
6620 0.1296458
6621 0.1299169
6622 0.1301455
6623 0.1304079
6624 0.1306656
6625 0.1308828
6626 0.1311317
6627 0.1313759
6628 0.1315815
6629 0.1318170
6630 0.1320478
6631 0.1322418
6632 0.1324638
6633 0.1326810
6634 0.1328634
6635 0.1330718
6636 0.1332755
6637 0.1334462
6638 0.1336411
6639 0.1338312
6640 0.1339903
6641 0.1341715
6642 0.1343479
6643 0.1344954
6644 0.1346630
6645 0.1348257
6646 0.1349615
6647 0.1351153
6648 0.1352645
6649 0.1353885
6650 0.1355287
6651 0.1356641
6652 0.1357763
6653 0.1359028
6654 0.1360245
6655 0.1361250
6656 0.1362377
6657 0.1363457
6658 0.1364344
6659 0.1365334
6660 0.1366276
6661 0.1367045
6662 0.1367897
6663 0.1368701
6664 0.1369352
6665 0.1370067
6666 0.1370733
6667 0.1371266
6668 0.1371843
6669 0.1372371
6670 0.1372785
6671 0.1373224
6672 0.1373614
6673 0.1373910
6674 0.1374210
6675 0.1374462
6676 0.1374640
6677 0.1374802
6678 0.1374916
6679 0.1374976
6680 0.1375000
6681 0.1374976
6682 0.1374916
6683 0.1374802
6684 0.1374640
6685 0.1374462
6686 0.1374210
6687 0.1373910
6688 0.1373614
6689 0.1373224
6690 0.1372785
6691 0.1372371
6692 0.1371843
6693 0.1371266
6694 0.1370733
6695 0.1370067
6696 0.1369352
6697 0.1368701
6698 0.1367897
6699 0.1367045
6700 0.1366276
6701 0.1365334
6702 0.1364344
6703 0.1363457
6704 0.1362377
6705 0.1361250
6706 0.1360245
6707 0.1359028
6708 0.1357763
6709 0.1356641
6710 0.1355287
6711 0.1353885
6712 0.1352645
6713 0.1351153
6714 0.1349615
6715 0.1348257
6716 0.1346629
6717 0.1344954
6718 0.1343479
6719 0.1341715
6720 0.1339903
6721 0.1338312
6722 0.1336411
6723 0.1334462
6724 0.1332755
6725 0.1330718
6726 0.1328634
6727 0.1326810
6728 0.1324637
6729 0.1322418
6730 0.1320478
6731 0.1318170
6732 0.1315815
6733 0.1313759
6734 0.1311317
6735 0.1308827
6736 0.1306656
6737 0.1304079
6738 0.1301455
6739 0.1299169
6740 0.1296458
6741 0.1293700
6742 0.1291299
6743 0.1288454
6744 0.1285563
6745 0.1283047
6746 0.1280069
6747 0.1277045
6748 0.1274415
6749 0.1271305
6750 0.1268147
6751 0.1265404
6752 0.1262161
6753 0.1258872
6754 0.1256016
6755 0.1252641
6756 0.1249221
6757 0.1246252
6758 0.1242746
6759 0.1239194
6760 0.1236113
6761 0.1232476
6762 0.1228794
6763 0.1225602
6764 0.1221834
6765 0.1218022
6766 0.1214719
6767 0.1210822
6768 0.1206881
6769 0.1203466
6770 0.1199441
6771 0.1195371
6772 0.1191847
6773 0.1187693
6774 0.1183495
6775 0.1179861
6776 0.1175579
6777 0.1171254
6778 0.1167511
6779 0.1163103
6780 0.1158650
6781 0.1154799
6782 0.1150265
6783 0.1145686
6784 0.1141727
6785 0.1137067
6786 0.1132364
6787 0.1128298
6788 0.1123513
6789 0.1118685
6790 0.1114512
6791 0.1109603
6792 0.1104652
6793 0.1100373
6794 0.1095341
6795 0.1090266
6796 0.1085882
6797 0.1080728
6798 0.1075531
6799 0.1071042
6800 0.1065767
6801 0.1060448
6802 0.1055856
6803 0.1050459
6804 0.1045020
6805 0.1040325
6806 0.1034808
6807 0.1029250
6808 0.1024452
6809 0.1018817
6810 0.1013139
6811 0.1008240
6812 0.1002486
6813 0.9966910E-01
6814 0.9916910E-01
6815 0.9858198E-01
6816 0.9799075E-01
6817 0.9748078E-01
6818 0.9688200E-01
6819 0.9627917E-01
6820 0.9575928E-01
6821 0.9514897E-01
6822 0.9453465E-01
6823 0.9400490E-01
6824 0.9338315E-01
6825 0.9275740E-01
6826 0.9221790E-01
6827 0.9158480E-01
6828 0.9094775E-01
6829 0.9039857E-01
6830 0.8975425E-01
6831 0.8910598E-01
6832 0.8854722E-01
6833 0.8789173E-01
6834 0.8723238E-01
6835 0.8666412E-01
6836 0.8599760E-01
6837 0.8532723E-01
6838 0.8474957E-01
6839 0.8407210E-01
6840 0.8339083E-01
6841 0.8280387E-01
6842 0.8211557E-01
6843 0.8142350E-01
6844 0.8082733E-01
6845 0.8012830E-01
6846 0.7942555E-01
6847 0.7882025E-01
6848 0.7811063E-01
6849 0.7739730E-01
6850 0.7678298E-01
6851 0.7606283E-01
6852 0.7533905E-01
6853 0.7471580E-01
6854 0.7398528E-01
6855 0.7325115E-01
6856 0.7261905E-01
6857 0.7187828E-01
6858 0.7113393E-01
6859 0.7049308E-01
6860 0.6974215E-01
6861 0.6898767E-01
6862 0.6833823E-01
6863 0.6757725E-01
6864 0.6681280E-01
6865 0.6615480E-01
6866 0.6538390E-01
6867 0.6460958E-01
6868 0.6394315E-01
6869 0.6316247E-01
6870 0.6237840E-01
6871 0.6170365E-01
6872 0.6091332E-01
6873 0.6011963E-01
6874 0.5943665E-01
6875 0.5863678E-01
6876 0.5783357E-01
6877 0.5714250E-01
6878 0.5633320E-01
6879 0.5552062E-01
6880 0.5482155E-01
6881 0.5400295E-01
6882 0.5318115E-01
6883 0.5247417E-01
6884 0.5164643E-01
6885 0.5081550E-01
6886 0.5010075E-01
6887 0.4926398E-01
6888 0.4842407E-01
6889 0.4770167E-01
6890 0.4685598E-01
6891 0.4600722E-01
6892 0.4527727E-01
6893 0.4442282E-01
6894 0.4356535E-01
6895 0.4282795E-01
6896 0.4196490E-01
6897 0.4109882E-01
6898 0.4035412E-01
6899 0.3948255E-01
6900 0.3860805E-01
6901 0.3785615E-01
6902 0.3697623E-01
6903 0.3609342E-01
6904 0.3533443E-01
6905 0.3444630E-01
6906 0.3355532E-01
6907 0.3278938E-01
6908 0.3189315E-01
6909 0.3099415E-01
6910 0.3022138E-01
6911 0.2931722E-01
6912 0.2841033E-01
6913 0.2763083E-01
6914 0.2671890E-01
6915 0.2580425E-01
6916 0.2501815E-01
6917 0.2409858E-01
6918 0.2317635E-01
6919 0.2238378E-01
6920 0.2145668E-01
6921 0.2052700E-01
6922 0.1972808E-01
6923 0.1879365E-01
6924 0.1785665E-01
6925 0.1705153E-01
6926 0.1610987E-01
6927 0.1516572E-01
6928 0.1435450E-01
6929 0.1340577E-01
6930 0.1245463E-01
6931 0.1163745E-01
6932 0.1068183E-01
6933 0.9723825E-02
6934 0.8900775E-02
6935 0.7938400E-02
6936 0.6973700E-02
6937 0.6144950E-02
6938 0.5175975E-02
6939 0.4204700E-02
6940 0.3370400E-02
6941 0.2394950E-02
6942 0.1417275E-02
6943 0.5775250E-03
6944 -0.4042000E-03
6945 -0.1388125E-02
6946 -0.2233175E-02
6947 -0.3221075E-02
6948 -0.4211075E-02
6949 -0.5061325E-02
6950 -0.6055200E-02
6951 -0.7051125E-02
6952 -0.7906425E-02
6953 -0.8906125E-02
6954 -0.9907825E-02
6955 -0.1076803E-01
6956 -0.1177340E-01
6957 -0.1278075E-01
6958 -0.1364570E-01
6959 -0.1465660E-01
6960 -0.1566940E-01
6961 -0.1653900E-01
6962 -0.1755525E-01
6963 -0.1857333E-01
6964 -0.1944743E-01
6965 -0.2046888E-01
6966 -0.2149210E-01
6967 -0.2237058E-01
6968 -0.2339705E-01
6969 -0.2442525E-01
6970 -0.2530792E-01
6971 -0.2633927E-01
6972 -0.2737230E-01
6973 -0.2825908E-01
6974 -0.2929513E-01
6975 -0.3033280E-01
6976 -0.3122350E-01
6977 -0.3226412E-01
6978 -0.3330628E-01
6979 -0.3420078E-01
6980 -0.3524578E-01
6981 -0.3629225E-01
6982 -0.3719042E-01
6983 -0.3823962E-01
6984 -0.3929027E-01
6985 -0.4019195E-01
6986 -0.4124520E-01
6987 -0.4229985E-01
6988 -0.4320490E-01
6989 -0.4426203E-01
6990 -0.4532050E-01
6991 -0.4622877E-01
6992 -0.4728965E-01
6993 -0.4835175E-01
6994 -0.4926315E-01
6995 -0.5032755E-01
6996 -0.5139315E-01
6997 -0.5230747E-01
6998 -0.5337527E-01
6999 -0.5444420E-01
7000 -0.5536133E-01
7001 -0.5643232E-01
7002 -0.5750442E-01
7003 -0.5842420E-01
7004 -0.5949825E-01
7005 -0.6057332E-01
7006 -0.6149560E-01
7007 -0.6257253E-01
7008 -0.6365040E-01
7009 -0.6457507E-01
7010 -0.6565470E-01
7011 -0.6673522E-01
7012 -0.6766210E-01
7013 -0.6874425E-01
7014 -0.6982725E-01
7015 -0.7075620E-01
7016 -0.7184072E-01
7017 -0.7292603E-01
7018 -0.7385690E-01
7019 -0.7494362E-01
7020 -0.7603105E-01
7021 -0.7696372E-01
7022 -0.7805245E-01
7023 -0.7914185E-01
7024 -0.8007612E-01
7025 -0.8116670E-01
7026 -0.8225790E-01
7027 -0.8319367E-01
7028 -0.8428592E-01
7029 -0.8537873E-01
7030 -0.8631582E-01
7031 -0.8740960E-01
7032 -0.8850385E-01
7033 -0.8944212E-01
7034 -0.9053722E-01
7035 -0.9163275E-01
7036 -0.9257208E-01
7037 -0.9366832E-01
7038 -0.9476492E-01
7039 -0.9570515E-01
7040 -0.9680240E-01
7041 -0.9789992E-01
7042 -0.9884090E-01
7043 -0.9993895E-01
7044 -0.1010372
7045 -0.1019788
7046 -0.1030775
7047 -0.1041764
7048 -0.1051183
7049 -0.1062175
7050 -0.1073168
7051 -0.1082591
7052 -0.1093585
7053 -0.1104580
7054 -0.1114005
7055 -0.1125000
7056 -0.1135996
7057 -0.1145420
7058 -0.1156415
7059 -0.1167410
7060 -0.1176833
7061 -0.1187826
7062 -0.1198817
7063 -0.1208237
7064 -0.1219226
7065 -0.1230212
7066 -0.1239628
7067 -0.1250611
7068 -0.1261591
7069 -0.1271001
7070 -0.1281976
7071 -0.1292949
7072 -0.1302351
7073 -0.1313317
7074 -0.1324280
7075 -0.1333673
7076 -0.1344628
7077 -0.1355579
7078 -0.1364962
7079 -0.1375905
7080 -0.1386842
7081 -0.1396213
7082 -0.1407141
7083 -0.1418064
7084 -0.1427422
7085 -0.1438333
7086 -0.1449239
7087 -0.1458582
7088 -0.1469476
7089 -0.1480363
7090 -0.1489690
7091 -0.1500564
7092 -0.1511431
7093 -0.1520740
7094 -0.1531593
7095 -0.1542438
7096 -0.1551728
7097 -0.1562558
7098 -0.1573380
7099 -0.1582648
7100 -0.1593453
7101 -0.1604250
7102 -0.1613496
7103 -0.1624275
7104 -0.1635044
7105 -0.1644267
7106 -0.1655018
7107 -0.1665758
7108 -0.1674956
7109 -0.1685677
7110 -0.1696387
7111 -0.1705559
7112 -0.1716248
7113 -0.1726926
7114 -0.1736069
7115 -0.1746725
7116 -0.1757369
7117 -0.1766483
7118 -0.1777104
7119 -0.1787712
7120 -0.1796795
7121 -0.1807380
7122 -0.1817951
7123 -0.1827002
7124 -0.1837548
7125 -0.1848081
7126 -0.1857098
7127 -0.1867604
7128 -0.1878096
7129 -0.1887078
7130 -0.1897543
7131 -0.1907993
7132 -0.1916938
7133 -0.1927359
7134 -0.1937765
7135 -0.1946672
7136 -0.1957049
7137 -0.1967410
7138 -0.1976277
7139 -0.1986607
7140 -0.1996921
7141 -0.2005748
7142 -0.2016030
7143 -0.2026295
7144 -0.2035079
7145 -0.2045311
7146 -0.2055526
7147 -0.2064267
7148 -0.2074448
7149 -0.2084611
7150 -0.2093307
7151 -0.2103434
7152 -0.2113543
7153 -0.2122193
7154 -0.2132266
7155 -0.2142320
7156 -0.2150922
7157 -0.2160939
7158 -0.2170936
7159 -0.2179489
7160 -0.2189448
7161 -0.2199387
7162 -0.2207890
7163 -0.2217790
7164 -0.2227668
7165 -0.2236119
7166 -0.2245958
7167 -0.2255776
7168 -0.2264173
7169 -0.2273950
7170 -0.2283704
7171 -0.2292048
7172 -0.2301760
7173 -0.2311450
7174 -0.2319737
7175 -0.2329384
7176 -0.2339008
7177 -0.2347239
7178 -0.2356818
7179 -0.2366375
7180 -0.2374547
7181 -0.2384058
7182 -0.2393545
7183 -0.2401658
7184 -0.2411099
7185 -0.2420516
7186 -0.2428567
7187 -0.2437937
7188 -0.2447281
7189 -0.2455270
7190 -0.2464567
7191 -0.2473838
7192 -0.2481764
7193 -0.2490986
7194 -0.2500182
7195 -0.2508043
7196 -0.2517190
7197 -0.2526308
7198 -0.2534105
7199 -0.2543172
7200 -0.2552215
7201 -0.2559942
7202 -0.2568933
7203 -0.2577895
7204 -0.2585553
7205 -0.2594462
7206 -0.2603345
7207 -0.2610935
7208 -0.2619763
7209 -0.2628563
7210 -0.2636080
7211 -0.2644825
7212 -0.2653543
7213 -0.2660990
7214 -0.2669650
7215 -0.2678280
7216 -0.2685652
7217 -0.2694227
7218 -0.2702773
7219 -0.2710072
7220 -0.2718560
7221 -0.2727018
7222 -0.2734240
7223 -0.2742640
7224 -0.2751008
7225 -0.2758155
7226 -0.2766465
7227 -0.2774742
7228 -0.2781812
7229 -0.2790030
7230 -0.2798215
7231 -0.2805207
7232 -0.2813332
7233 -0.2821425
7234 -0.2828335
7235 -0.2836367
7236 -0.2844368
7237 -0.2851198
7238 -0.2859133
7239 -0.2867037
7240 -0.2873785
7241 -0.2881625
7242 -0.2889432
7243 -0.2896095
7244 -0.2903840
7245 -0.2911548
7246 -0.2918128
7247 -0.2925773
7248 -0.2933383
7249 -0.2939877
7250 -0.2947422
7251 -0.2954930
7252 -0.2961340
7253 -0.2968783
7254 -0.2976190
7255 -0.2982513
7256 -0.2989852
7257 -0.2997158
7258 -0.3003390
7259 -0.3010630
7260 -0.3017830
7261 -0.3023973
7262 -0.3031107
7263 -0.3038203
7264 -0.3044255
7265 -0.3051282
7266 -0.3058272
7267 -0.3064235
7268 -0.3071155
7269 -0.3078040
7270 -0.3083907
7271 -0.3090720
7272 -0.3097495
7273 -0.3103272
7274 -0.3109975
7275 -0.3116642
7276 -0.3122325
7277 -0.3128918
7278 -0.3135472
7279 -0.3141060
7280 -0.3147543
7281 -0.3153985
7282 -0.3159478
7283 -0.3165848
7284 -0.3172180
7285 -0.3177575
7286 -0.3183833
7287 -0.3190050
7288 -0.3195347
7289 -0.3201490
7290 -0.3207592
7291 -0.3212793
7292 -0.3218820
7293 -0.3224807
7294 -0.3229907
7295 -0.3235820
7296 -0.3241693
7297 -0.3246693
7298 -0.3252487
7299 -0.3258240
7300 -0.3263140
7301 -0.3268818
7302 -0.3274453
7303 -0.3279250
7304 -0.3284810
7305 -0.3290325
7306 -0.3295020
7307 -0.3300460
7308 -0.3305855
7309 -0.3310447
7310 -0.3315767
7311 -0.3321042
7312 -0.3325533
7313 -0.3330727
7314 -0.3335882
7315 -0.3340267
7316 -0.3345342
7317 -0.3350373
7318 -0.3354652
7319 -0.3359603
7320 -0.3364512
7321 -0.3368685
7322 -0.3373512
7323 -0.3378297
7324 -0.3382365
7325 -0.3387068
7326 -0.3391728
7327 -0.3395687
7328 -0.3400265
7329 -0.3404800
7330 -0.3408650
7331 -0.3413102
7332 -0.3417510
7333 -0.3421255
7334 -0.3425580
7335 -0.3429860
7336 -0.3433495
7337 -0.3437693
7338 -0.3441847
7339 -0.3445370
7340 -0.3449440
7341 -0.3453467
7342 -0.3456880
7343 -0.3460822
7344 -0.3464718
7345 -0.3468022
7346 -0.3471835
7347 -0.3475603
7348 -0.3478795
7349 -0.3482478
7350 -0.3486112
7351 -0.3489195
7352 -0.3492745
7353 -0.3496252
7354 -0.3499220
7355 -0.3502642
7356 -0.3506017
7357 -0.3508872
7358 -0.3512163
7359 -0.3515405
7360 -0.3518148
7361 -0.3521305
7362 -0.3524415
7363 -0.3527045
7364 -0.3530070
7365 -0.3533048
7366 -0.3535563
7367 -0.3538455
7368 -0.3541300
7369 -0.3543700
7370 -0.3546457
7371 -0.3549170
7372 -0.3551455
7373 -0.3554080
7374 -0.3556655
7375 -0.3558828
7376 -0.3561318
7377 -0.3563760
7378 -0.3565815
7379 -0.3568170
7380 -0.3570477
7381 -0.3572418
7382 -0.3574638
7383 -0.3576810
7384 -0.3578635
7385 -0.3580718
7386 -0.3582755
7387 -0.3584463
7388 -0.3586410
7389 -0.3588312
7390 -0.3589903
7391 -0.3591715
7392 -0.3593480
7393 -0.3594955
7394 -0.3596630
7395 -0.3598257
7396 -0.3599615
7397 -0.3601152
7398 -0.3602645
7399 -0.3603885
7400 -0.3605288
7401 -0.3606640
7402 -0.3607763
7403 -0.3609027
7404 -0.3610245
7405 -0.3611250
7406 -0.3612378
7407 -0.3613458
7408 -0.3614345
7409 -0.3615335
7410 -0.3616275
7411 -0.3617045
7412 -0.3617898
7413 -0.3618703
7414 -0.3619352
7415 -0.3620067
7416 -0.3620733
7417 -0.3621265
7418 -0.3621842
7419 -0.3622370
7420 -0.3622785
7421 -0.3623225
7422 -0.3623615
7423 -0.3623910
7424 -0.3624210
7425 -0.3624463
7426 -0.3624640
7427 -0.3624803
7428 -0.3624918
7429 -0.3624975
7430 -0.3625000
7431 -0.3624975
7432 -0.3624918
7433 -0.3624803
7434 -0.3624640
7435 -0.3624463
7436 -0.3624210
7437 -0.3623910
7438 -0.3623615
7439 -0.3623225
7440 -0.3622785
7441 -0.3622370
7442 -0.3621842
7443 -0.3621265
7444 -0.3620733
7445 -0.3620067
7446 -0.3619352
7447 -0.3618700
7448 -0.3617898
7449 -0.3617045
7450 -0.3616275
7451 -0.3615335
7452 -0.3614345
7453 -0.3613458
7454 -0.3612378
7455 -0.3611250
7456 -0.3610245
7457 -0.3609027
7458 -0.3607763
7459 -0.3606640
7460 -0.3605288
7461 -0.3603885
7462 -0.3602645
7463 -0.3601152
7464 -0.3599615
7465 -0.3598257
7466 -0.3596630
7467 -0.3594952
7468 -0.3593480
7469 -0.3591715
7470 -0.3589903
7471 -0.3588312
7472 -0.3586410
7473 -0.3584463
7474 -0.3582755
7475 -0.3580718
7476 -0.3578635
7477 -0.3576810
7478 -0.3574638
7479 -0.3572418
7480 -0.3570477
7481 -0.3568170
7482 -0.3565815
7483 -0.3563760
7484 -0.3561318
7485 -0.3558828
7486 -0.3556655
7487 -0.3554080
7488 -0.3551455
7489 -0.3549170
7490 -0.3546457
7491 -0.3543700
7492 -0.3541298
7493 -0.3538455
7494 -0.3535563
7495 -0.3533048
7496 -0.3530070
7497 -0.3527045
7498 -0.3524415
7499 -0.3521305
7500 -0.3518148
7501 -0.3515405
7502 -0.3512160
7503 -0.3508872
7504 -0.3506015
7505 -0.3502640
7506 -0.3499220
7507 -0.3496252
7508 -0.3492745
7509 -0.3489193
7510 -0.3486112
7511 -0.3482478
7512 -0.3478795
7513 -0.3475600
7514 -0.3471835
7515 -0.3468022
7516 -0.3464718
7517 -0.3460822
7518 -0.3456880
7519 -0.3453467
7520 -0.3449440
7521 -0.3445370
7522 -0.3441847
7523 -0.3437693
7524 -0.3433495
7525 -0.3429860
7526 -0.3425580
7527 -0.3421255
7528 -0.3417510
7529 -0.3413102
7530 -0.3408650
7531 -0.3404800
7532 -0.3400265
7533 -0.3395687
7534 -0.3391728
7535 -0.3387068
7536 -0.3382365
7537 -0.3378297
7538 -0.3373512
7539 -0.3368685
7540 -0.3364512
7541 -0.3359603
7542 -0.3354652
7543 -0.3350373
7544 -0.3345340
7545 -0.3340267
7546 -0.3335882
7547 -0.3330727
7548 -0.3325530
7549 -0.3321042
7550 -0.3315767
7551 -0.3310447
7552 -0.3305855
7553 -0.3300460
7554 -0.3295020
7555 -0.3290325
7556 -0.3284807
7557 -0.3279250
7558 -0.3274453
7559 -0.3268818
7560 -0.3263140
7561 -0.3258240
7562 -0.3252485
7563 -0.3246690
7564 -0.3241690
7565 -0.3235820
7566 -0.3229907
7567 -0.3224807
7568 -0.3218820
7569 -0.3212793
7570 -0.3207592
7571 -0.3201490
7572 -0.3195347
7573 -0.3190050
7574 -0.3183830
7575 -0.3177575
7576 -0.3172180
7577 -0.3165848
7578 -0.3159478
7579 -0.3153985
7580 -0.3147543
7581 -0.3141060
7582 -0.3135472
7583 -0.3128918
7584 -0.3122322
7585 -0.3116640
7586 -0.3109975
7587 -0.3103272
7588 -0.3097495
7589 -0.3090720
7590 -0.3083907
7591 -0.3078037
7592 -0.3071155
7593 -0.3064235
7594 -0.3058272
7595 -0.3051282
7596 -0.3044255
7597 -0.3038203
7598 -0.3031105
7599 -0.3023973
7600 -0.3017830
7601 -0.3010627
7602 -0.3003390
7603 -0.2997158
7604 -0.2989852
7605 -0.2982513
7606 -0.2976190
7607 -0.2968783
7608 -0.2961340
7609 -0.2954930
7610 -0.2947422
7611 -0.2939877
7612 -0.2933383
7613 -0.2925773
7614 -0.2918128
7615 -0.2911548
7616 -0.2903840
7617 -0.2896095
7618 -0.2889432
7619 -0.2881625
7620 -0.2873785
7621 -0.2867037
7622 -0.2859133
7623 -0.2851195
7624 -0.2844365
7625 -0.2836367
7626 -0.2828335
7627 -0.2821425
7628 -0.2813332
7629 -0.2805205
7630 -0.2798215
7631 -0.2790030
7632 -0.2781812
7633 -0.2774742
7634 -0.2766465
7635 -0.2758155
7636 -0.2751008
7637 -0.2742640
7638 -0.2734240
7639 -0.2727018
7640 -0.2718560
7641 -0.2710072
7642 -0.2702773
7643 -0.2694227
7644 -0.2685652
7645 -0.2678280
7646 -0.2669647
7647 -0.2660987
7648 -0.2653540
7649 -0.2644825
7650 -0.2636080
7651 -0.2628560
7652 -0.2619763
7653 -0.2610935
7654 -0.2603345
7655 -0.2594462
7656 -0.2585553
7657 -0.2577893
7658 -0.2568933
7659 -0.2559942
7660 -0.2552213
7661 -0.2543172
7662 -0.2534103
7663 -0.2526308
7664 -0.2517190
7665 -0.2508043
7666 -0.2500182
7667 -0.2490986
7668 -0.2481763
7669 -0.2473838
7670 -0.2464567
7671 -0.2455270
7672 -0.2447281
7673 -0.2437936
7674 -0.2428567
7675 -0.2420515
7676 -0.2411098
7677 -0.2401657
7678 -0.2393545
7679 -0.2384058
7680 -0.2374546
7681 -0.2366374
7682 -0.2356818
7683 -0.2347238
7684 -0.2339008
7685 -0.2329384
7686 -0.2319737
7687 -0.2311449
7688 -0.2301759
7689 -0.2292047
7690 -0.2283704
7691 -0.2273949
7692 -0.2264173
7693 -0.2255775
7694 -0.2245958
7695 -0.2236119
7696 -0.2227668
7697 -0.2217789
7698 -0.2207889
7699 -0.2199387
7700 -0.2189448
7701 -0.2179488
7702 -0.2170936
7703 -0.2160939
7704 -0.2150922
7705 -0.2142320
7706 -0.2132266
7707 -0.2122192
7708 -0.2113543
7709 -0.2103434
7710 -0.2093306
7711 -0.2084610
7712 -0.2074447
7713 -0.2064266
7714 -0.2055526
7715 -0.2045311
7716 -0.2035079
7717 -0.2026294
7718 -0.2016029
7719 -0.2005747
7720 -0.1996921
7721 -0.1986607
7722 -0.1976277
7723 -0.1967409
7724 -0.1957049
7725 -0.1946672
7726 -0.1937765
7727 -0.1927359
7728 -0.1916937
7729 -0.1907992
7730 -0.1897542
7731 -0.1887077
7732 -0.1878096
7733 -0.1867603
7734 -0.1857097
7735 -0.1848080
7736 -0.1837548
7737 -0.1827002
7738 -0.1817951
7739 -0.1807380
7740 -0.1796795
7741 -0.1787712
7742 -0.1777103
7743 -0.1766482
7744 -0.1757369
7745 -0.1746724
7746 -0.1736068
7747 -0.1726925
7748 -0.1716247
7749 -0.1705558
7750 -0.1696387
7751 -0.1685677
7752 -0.1674955
7753 -0.1665758
7754 -0.1655017
7755 -0.1644267
7756 -0.1635044
7757 -0.1624275
7758 -0.1613496
7759 -0.1604249
7760 -0.1593453
7761 -0.1582648
7762 -0.1573379
7763 -0.1562557
7764 -0.1551727
7765 -0.1542438
7766 -0.1531592
7767 -0.1520740
7768 -0.1511431
7769 -0.1500564
7770 -0.1489689
7771 -0.1480363
7772 -0.1469475
7773 -0.1458581
7774 -0.1449238
7775 -0.1438333
7776 -0.1427421
7777 -0.1418063
7778 -0.1407141
7779 -0.1396213
7780 -0.1386842
7781 -0.1375904
7782 -0.1364962
7783 -0.1355579
7784 -0.1344627
7785 -0.1333672
7786 -0.1324279
7787 -0.1313316
7788 -0.1302350
7789 -0.1292948
7790 -0.1281976
7791 -0.1271000
7792 -0.1261591
7793 -0.1250610
7794 -0.1239627
7795 -0.1230212
7796 -0.1219225
7797 -0.1208237
7798 -0.1198816
7799 -0.1187825
7800 -0.1176832
7801 -0.1167409
7802 -0.1156415
7803 -0.1145420
7804 -0.1135995
7805 -0.1125000
7806 -0.1114004
7807 -0.1104580
7808 -0.1093585
7809 -0.1082590
7810 -0.1073168
7811 -0.1062175
7812 -0.1051183
7813 -0.1041763
7814 -0.1030775
7815 -0.1019788
7816 -0.1010372
7817 -0.9993892E-01
7818 -0.9884087E-01
7819 -0.9789990E-01
7820 -0.9680237E-01
7821 -0.9570515E-01
7822 -0.9476490E-01
7823 -0.9366830E-01
7824 -0.9257205E-01
7825 -0.9163272E-01
7826 -0.9053720E-01
7827 -0.8944210E-01
7828 -0.8850382E-01
7829 -0.8740958E-01
7830 -0.8631580E-01
7831 -0.8537870E-01
7832 -0.8428590E-01
7833 -0.8319365E-01
7834 -0.8225787E-01
7835 -0.8116670E-01
7836 -0.8007610E-01
7837 -0.7914182E-01
7838 -0.7805242E-01
7839 -0.7696370E-01
7840 -0.7603105E-01
7841 -0.7494360E-01
7842 -0.7385690E-01
7843 -0.7292603E-01
7844 -0.7184070E-01
7845 -0.7075618E-01
7846 -0.6982725E-01
7847 -0.6874423E-01
7848 -0.6766208E-01
7849 -0.6673520E-01
7850 -0.6565467E-01
7851 -0.6457505E-01
7852 -0.6365040E-01
7853 -0.6257250E-01
7854 -0.6149557E-01
7855 -0.6057330E-01
7856 -0.5949823E-01
7857 -0.5842418E-01
7858 -0.5750440E-01
7859 -0.5643230E-01
7860 -0.5536130E-01
7861 -0.5444417E-01
7862 -0.5337525E-01
7863 -0.5230745E-01
7864 -0.5139312E-01
7865 -0.5032752E-01
7866 -0.4926312E-01
7867 -0.4835175E-01
7868 -0.4728963E-01
7869 -0.4622877E-01
7870 -0.4532047E-01
7871 -0.4426203E-01
7872 -0.4320487E-01
7873 -0.4229982E-01
7874 -0.4124518E-01
7875 -0.4019193E-01
7876 -0.3929025E-01
7877 -0.3823960E-01
7878 -0.3719040E-01
7879 -0.3629222E-01
7880 -0.3524575E-01
7881 -0.3420075E-01
7882 -0.3330625E-01
7883 -0.3226410E-01
7884 -0.3122348E-01
7885 -0.3033277E-01
7886 -0.2929510E-01
7887 -0.2825905E-01
7888 -0.2737230E-01
7889 -0.2633927E-01
7890 -0.2530790E-01
7891 -0.2442522E-01
7892 -0.2339702E-01
7893 -0.2237055E-01
7894 -0.2149210E-01
7895 -0.2046885E-01
7896 -0.1944740E-01
7897 -0.1857333E-01
7898 -0.1755523E-01
7899 -0.1653898E-01
7900 -0.1566937E-01
7901 -0.1465657E-01
7902 -0.1364567E-01
7903 -0.1278072E-01
7904 -0.1177340E-01
7905 -0.1076800E-01
7906 -0.9907825E-02
7907 -0.8906100E-02
7908 -0.7906400E-02
7909 -0.7051100E-02
7910 -0.6055175E-02
7911 -0.5061300E-02
7912 -0.4211050E-02
7913 -0.3221050E-02
7914 -0.2233175E-02
7915 -0.1388100E-02
7916 -0.4042000E-03
7917 0.5775500E-03
7918 0.1417300E-02
7919 0.2394975E-02
7920 0.3370400E-02
7921 0.4204725E-02
7922 0.5175975E-02
7923 0.6144975E-02
7924 0.6973700E-02
7925 0.7938425E-02
7926 0.8900800E-02
7927 0.9723825E-02
7928 0.1068185E-01
7929 0.1163745E-01
7930 0.1245465E-01
7931 0.1340580E-01
7932 0.1435452E-01
7933 0.1516575E-01
7934 0.1610987E-01
7935 0.1705155E-01
7936 0.1785667E-01
7937 0.1879365E-01
7938 0.1972810E-01
7939 0.2052703E-01
7940 0.2145670E-01
7941 0.2238380E-01
7942 0.2317635E-01
7943 0.2409860E-01
7944 0.2501818E-01
7945 0.2580428E-01
7946 0.2671890E-01
7947 0.2763085E-01
7948 0.2841035E-01
7949 0.2931725E-01
7950 0.3022138E-01
7951 0.3099417E-01
7952 0.3189318E-01
7953 0.3278940E-01
7954 0.3355532E-01
7955 0.3444632E-01
7956 0.3533445E-01
7957 0.3609342E-01
7958 0.3697625E-01
7959 0.3785617E-01
7960 0.3860807E-01
7961 0.3948257E-01
7962 0.4035415E-01
7963 0.4109885E-01
7964 0.4196490E-01
7965 0.4282797E-01
7966 0.4356538E-01
7967 0.4442285E-01
7968 0.4527727E-01
7969 0.4600725E-01
7970 0.4685600E-01
7971 0.4770167E-01
7972 0.4842407E-01
7973 0.4926400E-01
7974 0.5010078E-01
7975 0.5081553E-01
7976 0.5164645E-01
7977 0.5247420E-01
7978 0.5318115E-01
7979 0.5400298E-01
7980 0.5482157E-01
7981 0.5552062E-01
7982 0.5633320E-01
7983 0.5714250E-01
7984 0.5783357E-01
7985 0.5863678E-01
7986 0.5943668E-01
7987 0.6011963E-01
7988 0.6091332E-01
7989 0.6170367E-01
7990 0.6237843E-01
7991 0.6316250E-01
7992 0.6394318E-01
7993 0.6460960E-01
7994 0.6538392E-01
7995 0.6615480E-01
7996 0.6681280E-01
7997 0.6757725E-01
7998 0.6833823E-01
7999 0.6898770E-01
8000 0.6974215E-01
8001 0.7049310E-01
8002 0.7113393E-01
8003 0.7187828E-01
8004 0.7261908E-01
8005 0.7325118E-01
8006 0.7398530E-01
8007 0.7471580E-01
8008 0.7533908E-01
8009 0.7606285E-01
8010 0.7678298E-01
8011 0.7739733E-01
8012 0.7811063E-01
8013 0.7882025E-01
8014 0.7942557E-01
8015 0.8012833E-01
8016 0.8082733E-01
8017 0.8142352E-01
8018 0.8211557E-01
8019 0.8280387E-01
8020 0.8339085E-01
8021 0.8407210E-01
8022 0.8474957E-01
8023 0.8532723E-01
8024 0.8599760E-01
8025 0.8666412E-01
8026 0.8723238E-01
8027 0.8789175E-01
8028 0.8854725E-01
8029 0.8910600E-01
8030 0.8975425E-01
8031 0.9039860E-01
8032 0.9094777E-01
8033 0.9158482E-01
8034 0.9221793E-01
8035 0.9275743E-01
8036 0.9338315E-01
8037 0.9400490E-01
8038 0.9453465E-01
8039 0.9514897E-01
8040 0.9575928E-01
8041 0.9627920E-01
8042 0.9688202E-01
8043 0.9748078E-01
8044 0.9799078E-01
8045 0.9858198E-01
8046 0.9916912E-01
8047 0.9966910E-01
8048 0.1002486
8049 0.1008240
8050 0.1013139
8051 0.1018817
8052 0.1024453
8053 0.1029250
8054 0.1034808
8055 0.1040325
8056 0.1045020
8057 0.1050459
8058 0.1055856
8059 0.1060448
8060 0.1065767
8061 0.1071043
8062 0.1075531
8063 0.1080728
8064 0.1085882
8065 0.1090266
8066 0.1095341
8067 0.1100373
8068 0.1104652
8069 0.1109603
8070 0.1114512
8071 0.1118685
8072 0.1123513
8073 0.1128298
8074 0.1132364
8075 0.1137068
8076 0.1141728
8077 0.1145687
8078 0.1150265
8079 0.1154799
8080 0.1158651
8081 0.1163103
8082 0.1167511
8083 0.1171254
8084 0.1175580
8085 0.1179861
8086 0.1183495
8087 0.1187693
8088 0.1191847
8089 0.1195371
8090 0.1199441
8091 0.1203466
8092 0.1206881
8093 0.1210823
8094 0.1214719
8095 0.1218023
8096 0.1221835
8097 0.1225602
8098 0.1228794
8099 0.1232476
8100 0.1236113
8101 0.1239194
8102 0.1242746
8103 0.1246252
8104 0.1249221
8105 0.1252641
8106 0.1256016
8107 0.1258872
8108 0.1262161
8109 0.1265404
8110 0.1268148
8111 0.1271305
8112 0.1274415
8113 0.1277045
8114 0.1280069
8115 0.1283047
8116 0.1285563
8117 0.1288454
8118 0.1291299
8119 0.1293700
8120 0.1296458
8121 0.1299169
8122 0.1301455
8123 0.1304079
8124 0.1306656
8125 0.1308828
8126 0.1311317
8127 0.1313759
8128 0.1315815
8129 0.1318170
8130 0.1320478
8131 0.1322418
8132 0.1324638
8133 0.1326810
8134 0.1328634
8135 0.1330718
8136 0.1332755
8137 0.1334462
8138 0.1336411
8139 0.1338312
8140 0.1339903
8141 0.1341715
8142 0.1343479
8143 0.1344954
8144 0.1346630
8145 0.1348257
8146 0.1349615
8147 0.1351153
8148 0.1352645
8149 0.1353885
8150 0.1355287
8151 0.1356641
8152 0.1357763
8153 0.1359028
8154 0.1360245
8155 0.1361250
8156 0.1362377
8157 0.1363457
8158 0.1364344
8159 0.1365334
8160 0.1366276
8161 0.1367045
8162 0.1367897
8163 0.1368701
8164 0.1369352
8165 0.1370067
8166 0.1370733
8167 0.1371266
8168 0.1371843
8169 0.1372371
8170 0.1372785
8171 0.1373224
8172 0.1373614
8173 0.1373910
8174 0.1374210
8175 0.1374462
8176 0.1374640
8177 0.1374802
8178 0.1374916
8179 0.1374976
8180 0.1375000
8181 0.1374976
8182 0.1374916
8183 0.1374802
8184 0.1374640
8185 0.1374462
8186 0.1374210
8187 0.1373910
8188 0.1373614
8189 0.1373224
8190 0.1372785
8191 0.1372371
8192 0.1371843
8193 0.1371266
8194 0.1370733
8195 0.1370067
8196 0.1369352
8197 0.1368701
8198 0.1367897
8199 0.1367045
8200 0.1366276
8201 0.1365334
8202 0.1364344
8203 0.1363457
8204 0.1362377
8205 0.1361250
8206 0.1360245
8207 0.1359028
8208 0.1357763
8209 0.1356641
8210 0.1355287
8211 0.1353885
8212 0.1352645
8213 0.1351153
8214 0.1349615
8215 0.1348257
8216 0.1346629
8217 0.1344954
8218 0.1343479
8219 0.1341715
8220 0.1339903
8221 0.1338312
8222 0.1336411
8223 0.1334462
8224 0.1332755
8225 0.1330718
8226 0.1328634
8227 0.1326810
8228 0.1324637
8229 0.1322418
8230 0.1320478
8231 0.1318170
8232 0.1315815
8233 0.1313759
8234 0.1311317
8235 0.1308827
8236 0.1306656
8237 0.1304079
8238 0.1301455
8239 0.1299169
8240 0.1296458
8241 0.1293700
8242 0.1291299
8243 0.1288454
8244 0.1285563
8245 0.1283047
8246 0.1280069
8247 0.1277045
8248 0.1274415
8249 0.1271305
8250 0.1268147
8251 0.1265404
8252 0.1262161
8253 0.1258872
8254 0.1256016
8255 0.1252641
8256 0.1249221
8257 0.1246252
8258 0.1242746
8259 0.1239194
8260 0.1236113
8261 0.1232476
8262 0.1228794
8263 0.1225602
8264 0.1221834
8265 0.1218022
8266 0.1214719
8267 0.1210822
8268 0.1206881
8269 0.1203466
8270 0.1199441
8271 0.1195371
8272 0.1191847
8273 0.1187693
8274 0.1183495
8275 0.1179861
8276 0.1175579
8277 0.1171254
8278 0.1167511
8279 0.1163103
8280 0.1158650
8281 0.1154799
8282 0.1150265
8283 0.1145686
8284 0.1141727
8285 0.1137067
8286 0.1132364
8287 0.1128298
8288 0.1123513
8289 0.1118685
8290 0.1114512
8291 0.1109603
8292 0.1104652
8293 0.1100373
8294 0.1095341
8295 0.1090266
8296 0.1085882
8297 0.1080728
8298 0.1075531
8299 0.1071042
8300 0.1065767
8301 0.1060448
8302 0.1055856
8303 0.1050459
8304 0.1045020
8305 0.1040325
8306 0.1034808
8307 0.1029250
8308 0.1024452
8309 0.1018817
8310 0.1013139
8311 0.1008240
8312 0.1002486
8313 0.9966910E-01
8314 0.9916910E-01
8315 0.9858198E-01
8316 0.9799075E-01
8317 0.9748078E-01
8318 0.9688200E-01
8319 0.9627917E-01
8320 0.9575928E-01
8321 0.9514897E-01
8322 0.9453465E-01
8323 0.9400490E-01
8324 0.9338315E-01
8325 0.9275740E-01
8326 0.9221790E-01
8327 0.9158480E-01
8328 0.9094775E-01
8329 0.9039857E-01
8330 0.8975425E-01
8331 0.8910598E-01
8332 0.8854722E-01
8333 0.8789173E-01
8334 0.8723238E-01
8335 0.8666412E-01
8336 0.8599760E-01
8337 0.8532723E-01
8338 0.8474957E-01
8339 0.8407210E-01
8340 0.8339083E-01
8341 0.8280387E-01
8342 0.8211557E-01
8343 0.8142350E-01
8344 0.8082733E-01
8345 0.8012830E-01
8346 0.7942555E-01
8347 0.7882025E-01
8348 0.7811063E-01
8349 0.7739730E-01
8350 0.7678298E-01
8351 0.7606283E-01
8352 0.7533905E-01
8353 0.7471580E-01
8354 0.7398528E-01
8355 0.7325115E-01
8356 0.7261905E-01
8357 0.7187828E-01
8358 0.7113393E-01
8359 0.7049308E-01
8360 0.6974215E-01
8361 0.6898767E-01
8362 0.6833823E-01
8363 0.6757725E-01
8364 0.6681280E-01
8365 0.6615480E-01
8366 0.6538390E-01
8367 0.6460958E-01
8368 0.6394315E-01
8369 0.6316247E-01
8370 0.6237840E-01
8371 0.6170365E-01
8372 0.6091332E-01
8373 0.6011963E-01
8374 0.5943665E-01
8375 0.5863678E-01
8376 0.5783357E-01
8377 0.5714250E-01
8378 0.5633320E-01
8379 0.5552062E-01
8380 0.5482155E-01
8381 0.5400295E-01
8382 0.5318115E-01
8383 0.5247417E-01
8384 0.5164643E-01
8385 0.5081550E-01
8386 0.5010075E-01
8387 0.4926398E-01
8388 0.4842407E-01
8389 0.4770167E-01
8390 0.4685598E-01
8391 0.4600722E-01
8392 0.4527727E-01
8393 0.4442282E-01
8394 0.4356535E-01
8395 0.4282795E-01
8396 0.4196490E-01
8397 0.4109882E-01
8398 0.4035412E-01
8399 0.3948255E-01
8400 0.3860805E-01
8401 0.3785615E-01
8402 0.3697623E-01
8403 0.3609342E-01
8404 0.3533443E-01
8405 0.3444630E-01
8406 0.3355532E-01
8407 0.3278938E-01
8408 0.3189315E-01
8409 0.3099415E-01
8410 0.3022138E-01
8411 0.2931722E-01
8412 0.2841033E-01
8413 0.2763083E-01
8414 0.2671890E-01
8415 0.2580425E-01
8416 0.2501815E-01
8417 0.2409858E-01
8418 0.2317635E-01
8419 0.2238378E-01
8420 0.2145668E-01
8421 0.2052700E-01
8422 0.1972808E-01
8423 0.1879365E-01
8424 0.1785665E-01
8425 0.1705153E-01
8426 0.1610987E-01
8427 0.1516572E-01
8428 0.1435450E-01
8429 0.1340577E-01
8430 0.1245463E-01
8431 0.1163745E-01
8432 0.1068183E-01
8433 0.9723825E-02
8434 0.8900775E-02
8435 0.7938400E-02
8436 0.6973700E-02
8437 0.6144950E-02
8438 0.5175975E-02
8439 0.4204700E-02
8440 0.3370400E-02
8441 0.2394950E-02
8442 0.1417275E-02
8443 0.5775250E-03
8444 -0.4042000E-03
8445 -0.1388125E-02
8446 -0.2233175E-02
8447 -0.3221075E-02
8448 -0.4211075E-02
8449 -0.5061325E-02
8450 -0.6055200E-02
8451 -0.7051125E-02
8452 -0.7906425E-02
8453 -0.8906125E-02
8454 -0.9907825E-02
8455 -0.1076803E-01
8456 -0.1177340E-01
8457 -0.1278075E-01
8458 -0.1364570E-01
8459 -0.1465660E-01
8460 -0.1566940E-01
8461 -0.1653900E-01
8462 -0.1755525E-01
8463 -0.1857333E-01
8464 -0.1944743E-01
8465 -0.2046888E-01
8466 -0.2149210E-01
8467 -0.2237058E-01
8468 -0.2339705E-01
8469 -0.2442525E-01
8470 -0.2530792E-01
8471 -0.2633927E-01
8472 -0.2737230E-01
8473 -0.2825908E-01
8474 -0.2929513E-01
8475 -0.3033280E-01
8476 -0.3122350E-01
8477 -0.3226412E-01
8478 -0.3330628E-01
8479 -0.3420078E-01
8480 -0.3524578E-01
8481 -0.3629225E-01
8482 -0.3719042E-01
8483 -0.3823962E-01
8484 -0.3929027E-01
8485 -0.4019195E-01
8486 -0.4124520E-01
8487 -0.4229985E-01
8488 -0.4320490E-01
8489 -0.4426203E-01
8490 -0.4532050E-01
8491 -0.4622877E-01
8492 -0.4728965E-01
8493 -0.4835175E-01
8494 -0.4926315E-01
8495 -0.5032755E-01
8496 -0.5139315E-01
8497 -0.5230747E-01
8498 -0.5337527E-01
8499 -0.5444420E-01
8500 -0.5536133E-01
8501 -0.5643232E-01
8502 -0.5750442E-01
8503 -0.5842420E-01
8504 -0.5949825E-01
8505 -0.6057332E-01
8506 -0.6149560E-01
8507 -0.6257253E-01
8508 -0.6365040E-01
8509 -0.6457507E-01
8510 -0.6565470E-01
8511 -0.6673522E-01
8512 -0.6766210E-01
8513 -0.6874425E-01
8514 -0.6982725E-01
8515 -0.7075620E-01
8516 -0.7184072E-01
8517 -0.7292603E-01
8518 -0.7385690E-01
8519 -0.7494362E-01
8520 -0.7603105E-01
8521 -0.7696372E-01
8522 -0.7805245E-01
8523 -0.7914185E-01
8524 -0.8007612E-01
8525 -0.8116670E-01
8526 -0.8225790E-01
8527 -0.8319367E-01
8528 -0.8428592E-01
8529 -0.8537873E-01
8530 -0.8631582E-01
8531 -0.8740960E-01
8532 -0.8850385E-01
8533 -0.8944212E-01
8534 -0.9053722E-01
8535 -0.9163275E-01
8536 -0.9257208E-01
8537 -0.9366832E-01
8538 -0.9476492E-01
8539 -0.9570515E-01
8540 -0.9680240E-01
8541 -0.9789992E-01
8542 -0.9884090E-01
8543 -0.9993895E-01
8544 -0.1010372
8545 -0.1019788
8546 -0.1030775
8547 -0.1041764
8548 -0.1051183
8549 -0.1062175
8550 -0.1073168
8551 -0.1082591
8552 -0.1093585
8553 -0.1104580
8554 -0.1114005
8555 -0.1125000
8556 -0.1135996
8557 -0.1145420
8558 -0.1156415
8559 -0.1167410
8560 -0.1176833
8561 -0.1187826
8562 -0.1198817
8563 -0.1208237
8564 -0.1219226
8565 -0.1230212
8566 -0.1239628
8567 -0.1250611
8568 -0.1261591
8569 -0.1271001
8570 -0.1281976
8571 -0.1292949
8572 -0.1302351
8573 -0.1313317
8574 -0.1324280
8575 -0.1333673
8576 -0.1344628
8577 -0.1355579
8578 -0.1364962
8579 -0.1375905
8580 -0.1386842
8581 -0.1396213
8582 -0.1407141
8583 -0.1418064
8584 -0.1427422
8585 -0.1438333
8586 -0.1449239
8587 -0.1458582
8588 -0.1469476
8589 -0.1480363
8590 -0.1489690
8591 -0.1500564
8592 -0.1511431
8593 -0.1520740
8594 -0.1531593
8595 -0.1542438
8596 -0.1551728
8597 -0.1562558
8598 -0.1573380
8599 -0.1582648
8600 -0.1593453
8601 -0.1604250
8602 -0.1613496
8603 -0.1624275
8604 -0.1635044
8605 -0.1644267
8606 -0.1655018
8607 -0.1665758
8608 -0.1674956
8609 -0.1685677
8610 -0.1696387
8611 -0.1705559
8612 -0.1716248
8613 -0.1726926
8614 -0.1736069
8615 -0.1746725
8616 -0.1757369
8617 -0.1766483
8618 -0.1777104
8619 -0.1787712
8620 -0.1796795
8621 -0.1807380
8622 -0.1817951
8623 -0.1827002
8624 -0.1837548
8625 -0.1848081
8626 -0.1857098
8627 -0.1867604
8628 -0.1878096
8629 -0.1887078
8630 -0.1897543
8631 -0.1907993
8632 -0.1916938
8633 -0.1927359
8634 -0.1937765
8635 -0.1946672
8636 -0.1957049
8637 -0.1967410
8638 -0.1976277
8639 -0.1986607
8640 -0.1996921
8641 -0.2005748
8642 -0.2016030
8643 -0.2026295
8644 -0.2035079
8645 -0.2045311
8646 -0.2055526
8647 -0.2064267
8648 -0.2074448
8649 -0.2084611
8650 -0.2093307
8651 -0.2103434
8652 -0.2113543
8653 -0.2122193
8654 -0.2132266
8655 -0.2142320
8656 -0.2150922
8657 -0.2160939
8658 -0.2170936
8659 -0.2179489
8660 -0.2189448
8661 -0.2199387
8662 -0.2207890
8663 -0.2217790
8664 -0.2227668
8665 -0.2236119
8666 -0.2245958
8667 -0.2255776
8668 -0.2264173
8669 -0.2273950
8670 -0.2283704
8671 -0.2292048
8672 -0.2301760
8673 -0.2311450
8674 -0.2319737
8675 -0.2329384
8676 -0.2339008
8677 -0.2347239
8678 -0.2356818
8679 -0.2366375
8680 -0.2374547
8681 -0.2384058
8682 -0.2393545
8683 -0.2401658
8684 -0.2411099
8685 -0.2420516
8686 -0.2428567
8687 -0.2437937
8688 -0.2447281
8689 -0.2455270
8690 -0.2464567
8691 -0.2473838
8692 -0.2481764
8693 -0.2490986
8694 -0.2500182
8695 -0.2508043
8696 -0.2517190
8697 -0.2526308
8698 -0.2534105
8699 -0.2543172
8700 -0.2552215
8701 -0.2559942
8702 -0.2568933
8703 -0.2577895
8704 -0.2585553
8705 -0.2594462
8706 -0.2603345
8707 -0.2610935
8708 -0.2619763
8709 -0.2628563
8710 -0.2636080
8711 -0.2644825
8712 -0.2653543
8713 -0.2660990
8714 -0.2669650
8715 -0.2678280
8716 -0.2685652
8717 -0.2694227
8718 -0.2702773
8719 -0.2710072
8720 -0.2718560
8721 -0.2727018
8722 -0.2734240
8723 -0.2742640
8724 -0.2751008
8725 -0.2758155
8726 -0.2766465
8727 -0.2774742
8728 -0.2781812
8729 -0.2790030
8730 -0.2798215
8731 -0.2805207
8732 -0.2813332
8733 -0.2821425
8734 -0.2828335
8735 -0.2836367
8736 -0.2844368
8737 -0.2851198
8738 -0.2859133
8739 -0.2867037
8740 -0.2873785
8741 -0.2881625
8742 -0.2889432
8743 -0.2896095
8744 -0.2903840
8745 -0.2911548
8746 -0.2918128
8747 -0.2925773
8748 -0.2933383
8749 -0.2939877
8750 -0.2947422
8751 -0.2954930
8752 -0.2961340
8753 -0.2968783
8754 -0.2976190
8755 -0.2982513
8756 -0.2989852
8757 -0.2997158
8758 -0.3003390
8759 -0.3010630
8760 -0.3017830
8761 -0.3023973
8762 -0.3031107
8763 -0.3038203
8764 -0.3044255
8765 -0.3051282
8766 -0.3058272
8767 -0.3064235
8768 -0.3071155
8769 -0.3078040
8770 -0.3083907
8771 -0.3090720
8772 -0.3097495
8773 -0.3103272
8774 -0.3109975
8775 -0.3116642
8776 -0.3122325
8777 -0.3128918
8778 -0.3135472
8779 -0.3141060
8780 -0.3147543
8781 -0.3153985
8782 -0.3159478
8783 -0.3165848
8784 -0.3172180
8785 -0.3177575
8786 -0.3183833
8787 -0.3190050
8788 -0.3195347
8789 -0.3201490
8790 -0.3207592
8791 -0.3212793
8792 -0.3218820
8793 -0.3224807
8794 -0.3229907
8795 -0.3235820
8796 -0.3241693
8797 -0.3246693
8798 -0.3252487
8799 -0.3258240
8800 -0.3263140
8801 -0.3268818
8802 -0.3274453
8803 -0.3279250
8804 -0.3284810
8805 -0.3290325
8806 -0.3295020
8807 -0.3300460
8808 -0.3305855
8809 -0.3310447
8810 -0.3315767
8811 -0.3321042
8812 -0.3325533
8813 -0.3330727
8814 -0.3335882
8815 -0.3340267
8816 -0.3345342
8817 -0.3350373
8818 -0.3354652
8819 -0.3359603
8820 -0.3364512
8821 -0.3368685
8822 -0.3373512
8823 -0.3378297
8824 -0.3382365
8825 -0.3387068
8826 -0.3391728
8827 -0.3395687
8828 -0.3400265
8829 -0.3404800
8830 -0.3408650
8831 -0.3413102
8832 -0.3417510
8833 -0.3421255
8834 -0.3425580
8835 -0.3429860
8836 -0.3433495
8837 -0.3437693
8838 -0.3441847
8839 -0.3445370
8840 -0.3449440
8841 -0.3453467
8842 -0.3456880
8843 -0.3460822
8844 -0.3464718
8845 -0.3468022
8846 -0.3471835
8847 -0.3475603
8848 -0.3478795
8849 -0.3482478
8850 -0.3486112
8851 -0.3489195
8852 -0.3492745
8853 -0.3496252
8854 -0.3499220
8855 -0.3502642
8856 -0.3506017
8857 -0.3508872
8858 -0.3512163
8859 -0.3515405
8860 -0.3518148
8861 -0.3521305
8862 -0.3524415
8863 -0.3527045
8864 -0.3530070
8865 -0.3533048
8866 -0.3535563
8867 -0.3538455
8868 -0.3541300
8869 -0.3543700
8870 -0.3546457
8871 -0.3549170
8872 -0.3551455
8873 -0.3554080
8874 -0.3556655
8875 -0.3558828
8876 -0.3561318
8877 -0.3563760
8878 -0.3565815
8879 -0.3568170
8880 -0.3570477
8881 -0.3572418
8882 -0.3574638
8883 -0.3576810
8884 -0.3578635
8885 -0.3580718
8886 -0.3582755
8887 -0.3584463
8888 -0.3586410
8889 -0.3588312
8890 -0.3589903
8891 -0.3591715
8892 -0.3593480
8893 -0.3594955
8894 -0.3596630
8895 -0.3598257
8896 -0.3599615
8897 -0.3601152
8898 -0.3602645
8899 -0.3603885
8900 -0.3605288
8901 -0.3606640
8902 -0.3607763
8903 -0.3609027
8904 -0.3610245
8905 -0.3611250
8906 -0.3612378
8907 -0.3613458
8908 -0.3614345
8909 -0.3615335
8910 -0.3616275
8911 -0.3617045
8912 -0.3617898
8913 -0.3618703
8914 -0.3619352
8915 -0.3620067
8916 -0.3620733
8917 -0.3621265
8918 -0.3621842
8919 -0.3622370
8920 -0.3622785
8921 -0.3623225
8922 -0.3623615
8923 -0.3623910
8924 -0.3624210
8925 -0.3624463
8926 -0.3624640
8927 -0.3624803
8928 -0.3624918
8929 -0.3624975
8930 -0.3625000
8931 -0.3624975
8932 -0.3624918
8933 -0.3624803
8934 -0.3624640
8935 -0.3624463
8936 -0.3624210
8937 -0.3623910
8938 -0.3623615
8939 -0.3623225
8940 -0.3622785
8941 -0.3622370
8942 -0.3621842
8943 -0.3621265
8944 -0.3620733
8945 -0.3620067
8946 -0.3619352
8947 -0.3618700
8948 -0.3617898
8949 -0.3617045
8950 -0.3616275
8951 -0.3615335
8952 -0.3614345
8953 -0.3613458
8954 -0.3612378
8955 -0.3611250
8956 -0.3610245
8957 -0.3609027
8958 -0.3607763
8959 -0.3606640
8960 -0.3605288
8961 -0.3603885
8962 -0.3602645
8963 -0.3601152
8964 -0.3599615
8965 -0.3598257
8966 -0.3596630
8967 -0.3594952
8968 -0.3593480
8969 -0.3591715
8970 -0.3589903
8971 -0.3588312
8972 -0.3586410
8973 -0.3584463
8974 -0.3582755
8975 -0.3580718
8976 -0.3578635
8977 -0.3576810
8978 -0.3574638
8979 -0.3572418
8980 -0.3570477
8981 -0.3568170
8982 -0.3565815
8983 -0.3563760
8984 -0.3561318
8985 -0.3558828
8986 -0.3556655
8987 -0.3554080
8988 -0.3551455
8989 -0.3549170
8990 -0.3546457
8991 -0.3543700
8992 -0.3541298
8993 -0.3538455
8994 -0.3535563
8995 -0.3533048
8996 -0.3530070
8997 -0.3527045
8998 -0.3524415
8999 -0.3521305
9000 -0.3518148
9001 -0.3515405
9002 -0.3512160
9003 -0.3508872
9004 -0.3506015
9005 -0.3502640
9006 -0.3499220
9007 -0.3496252
9008 -0.3492745
9009 -0.3489193
9010 -0.3486112
9011 -0.3482478
9012 -0.3478795
9013 -0.3475600
9014 -0.3471835
9015 -0.3468022
9016 -0.3464718
9017 -0.3460822
9018 -0.3456880
9019 -0.3453467
9020 -0.3449440
9021 -0.3445370
9022 -0.3441847
9023 -0.3437693
9024 -0.3433495
9025 -0.3429860
9026 -0.3425580
9027 -0.3421255
9028 -0.3417510
9029 -0.3413102
9030 -0.3408650
9031 -0.3404800
9032 -0.3400265
9033 -0.3395687
9034 -0.3391728
9035 -0.3387068
9036 -0.3382365
9037 -0.3378297
9038 -0.3373512
9039 -0.3368685
9040 -0.3364512
9041 -0.3359603
9042 -0.3354652
9043 -0.3350373
9044 -0.3345340
9045 -0.3340267
9046 -0.3335882
9047 -0.3330727
9048 -0.3325530
9049 -0.3321042
9050 -0.3315767
9051 -0.3310447
9052 -0.3305855
9053 -0.3300460
9054 -0.3295020
9055 -0.3290325
9056 -0.3284807
9057 -0.3279250
9058 -0.3274453
9059 -0.3268818
9060 -0.3263140
9061 -0.3258240
9062 -0.3252485
9063 -0.3246690
9064 -0.3241690
9065 -0.3235820
9066 -0.3229907
9067 -0.3224807
9068 -0.3218820
9069 -0.3212793
9070 -0.3207592
9071 -0.3201490
9072 -0.3195347
9073 -0.3190050
9074 -0.3183830
9075 -0.3177575
9076 -0.3172180
9077 -0.3165848
9078 -0.3159478
9079 -0.3153985
9080 -0.3147543
9081 -0.3141060
9082 -0.3135472
9083 -0.3128918
9084 -0.3122322
9085 -0.3116640
9086 -0.3109975
9087 -0.3103272
9088 -0.3097495
9089 -0.3090720
9090 -0.3083907
9091 -0.3078037
9092 -0.3071155
9093 -0.3064235
9094 -0.3058272
9095 -0.3051282
9096 -0.3044255
9097 -0.3038203
9098 -0.3031105
9099 -0.3023973
9100 -0.3017830
9101 -0.3010627
9102 -0.3003390
9103 -0.2997158
9104 -0.2989852
9105 -0.2982513
9106 -0.2976190
9107 -0.2968783
9108 -0.2961340
9109 -0.2954930
9110 -0.2947422
9111 -0.2939877
9112 -0.2933383
9113 -0.2925773
9114 -0.2918128
9115 -0.2911548
9116 -0.2903840
9117 -0.2896095
9118 -0.2889432
9119 -0.2881625
9120 -0.2873785
9121 -0.2867037
9122 -0.2859133
9123 -0.2851195
9124 -0.2844365
9125 -0.2836367
9126 -0.2828335
9127 -0.2821425
9128 -0.2813332
9129 -0.2805205
9130 -0.2798215
9131 -0.2790030
9132 -0.2781812
9133 -0.2774742
9134 -0.2766465
9135 -0.2758155
9136 -0.2751008
9137 -0.2742640
9138 -0.2734240
9139 -0.2727018
9140 -0.2718560
9141 -0.2710072
9142 -0.2702773
9143 -0.2694227
9144 -0.2685652
9145 -0.2678280
9146 -0.2669647
9147 -0.2660987
9148 -0.2653540
9149 -0.2644825
9150 -0.2636080
9151 -0.2628560
9152 -0.2619763
9153 -0.2610935
9154 -0.2603345
9155 -0.2594462
9156 -0.2585553
9157 -0.2577893
9158 -0.2568933
9159 -0.2559942
9160 -0.2552213
9161 -0.2543172
9162 -0.2534103
9163 -0.2526308
9164 -0.2517190
9165 -0.2508043
9166 -0.2500182
9167 -0.2490986
9168 -0.2481763
9169 -0.2473838
9170 -0.2464567
9171 -0.2455270
9172 -0.2447281
9173 -0.2437936
9174 -0.2428567
9175 -0.2420515
9176 -0.2411098
9177 -0.2401657
9178 -0.2393545
9179 -0.2384058
9180 -0.2374546
9181 -0.2366374
9182 -0.2356818
9183 -0.2347238
9184 -0.2339008
9185 -0.2329384
9186 -0.2319737
9187 -0.2311449
9188 -0.2301759
9189 -0.2292047
9190 -0.2283704
9191 -0.2273949
9192 -0.2264173
9193 -0.2255775
9194 -0.2245958
9195 -0.2236119
9196 -0.2227668
9197 -0.2217789
9198 -0.2207889
9199 -0.2199387
9200 -0.2189448
9201 -0.2179488
9202 -0.2170936
9203 -0.2160939
9204 -0.2150922
9205 -0.2142320
9206 -0.2132266
9207 -0.2122192
9208 -0.2113543
9209 -0.2103434
9210 -0.2093306
9211 -0.2084610
9212 -0.2074447
9213 -0.2064266
9214 -0.2055526
9215 -0.2045311
9216 -0.2035079
9217 -0.2026294
9218 -0.2016029
9219 -0.2005747
9220 -0.1996921
9221 -0.1986607
9222 -0.1976277
9223 -0.1967409
9224 -0.1957049
9225 -0.1946672
9226 -0.1937765
9227 -0.1927359
9228 -0.1916937
9229 -0.1907992
9230 -0.1897542
9231 -0.1887077
9232 -0.1878096
9233 -0.1867603
9234 -0.1857097
9235 -0.1848080
9236 -0.1837548
9237 -0.1827002
9238 -0.1817951
9239 -0.1807380
9240 -0.1796795
9241 -0.1787712
9242 -0.1777103
9243 -0.1766482
9244 -0.1757369
9245 -0.1746724
9246 -0.1736068
9247 -0.1726925
9248 -0.1716247
9249 -0.1705558
9250 -0.1696387
9251 -0.1685677
9252 -0.1674955
9253 -0.1665758
9254 -0.1655017
9255 -0.1644267
9256 -0.1635044
9257 -0.1624275
9258 -0.1613496
9259 -0.1604249
9260 -0.1593453
9261 -0.1582648
9262 -0.1573379
9263 -0.1562557
9264 -0.1551727
9265 -0.1542438
9266 -0.1531592
9267 -0.1520740
9268 -0.1511431
9269 -0.1500564
9270 -0.1489689
9271 -0.1480363
9272 -0.1469475
9273 -0.1458581
9274 -0.1449238
9275 -0.1438333
9276 -0.1427421
9277 -0.1418063
9278 -0.1407141
9279 -0.1396213
9280 -0.1386842
9281 -0.1375904
9282 -0.1364962
9283 -0.1355579
9284 -0.1344627
9285 -0.1333672
9286 -0.1324279
9287 -0.1313316
9288 -0.1302350
9289 -0.1292948
9290 -0.1281976
9291 -0.1271000
9292 -0.1261591
9293 -0.1250610
9294 -0.1239627
9295 -0.1230212
9296 -0.1219225
9297 -0.1208237
9298 -0.1198816
9299 -0.1187825
9300 -0.1176832
9301 -0.1167409
9302 -0.1156415
9303 -0.1145420
9304 -0.1135995
9305 -0.1125000
9306 -0.1114004
9307 -0.1104580
9308 -0.1093585
9309 -0.1082590
9310 -0.1073168
9311 -0.1062175
9312 -0.1051183
9313 -0.1041763
9314 -0.1030775
9315 -0.1019788
9316 -0.1010372
9317 -0.9993892E-01
9318 -0.9884087E-01
9319 -0.9789990E-01
9320 -0.9680237E-01
9321 -0.9570515E-01
9322 -0.9476490E-01
9323 -0.9366830E-01
9324 -0.9257205E-01
9325 -0.9163272E-01
9326 -0.9053720E-01
9327 -0.8944210E-01
9328 -0.8850382E-01
9329 -0.8740958E-01
9330 -0.8631580E-01
9331 -0.8537870E-01
9332 -0.8428590E-01
9333 -0.8319365E-01
9334 -0.8225787E-01
9335 -0.8116670E-01
9336 -0.8007610E-01
9337 -0.7914182E-01
9338 -0.7805242E-01
9339 -0.7696370E-01
9340 -0.7603105E-01
9341 -0.7494360E-01
9342 -0.7385690E-01
9343 -0.7292603E-01
9344 -0.7184070E-01
9345 -0.7075618E-01
9346 -0.6982725E-01
9347 -0.6874423E-01
9348 -0.6766208E-01
9349 -0.6673520E-01
9350 -0.6565467E-01
9351 -0.6457505E-01
9352 -0.6365040E-01
9353 -0.6257250E-01
9354 -0.6149557E-01
9355 -0.6057330E-01
9356 -0.5949823E-01
9357 -0.5842418E-01
9358 -0.5750440E-01
9359 -0.5643230E-01
9360 -0.5536130E-01
9361 -0.5444417E-01
9362 -0.5337525E-01
9363 -0.5230745E-01
9364 -0.5139312E-01
9365 -0.5032752E-01
9366 -0.4926312E-01
9367 -0.4835175E-01
9368 -0.4728963E-01
9369 -0.4622877E-01
9370 -0.4532047E-01
9371 -0.4426203E-01
9372 -0.4320487E-01
9373 -0.4229982E-01
9374 -0.4124518E-01
9375 -0.4019193E-01
9376 -0.3929025E-01
9377 -0.3823960E-01
9378 -0.3719040E-01
9379 -0.3629222E-01
9380 -0.3524575E-01
9381 -0.3420075E-01
9382 -0.3330625E-01
9383 -0.3226410E-01
9384 -0.3122348E-01
9385 -0.3033277E-01
9386 -0.2929510E-01
9387 -0.2825905E-01
9388 -0.2737230E-01
9389 -0.2633927E-01
9390 -0.2530790E-01
9391 -0.2442522E-01
9392 -0.2339702E-01
9393 -0.2237055E-01
9394 -0.2149210E-01
9395 -0.2046885E-01
9396 -0.1944740E-01
9397 -0.1857333E-01
9398 -0.1755523E-01
9399 -0.1653898E-01
9400 -0.1566937E-01
9401 -0.1465657E-01
9402 -0.1364567E-01
9403 -0.1278072E-01
9404 -0.1177340E-01
9405 -0.1076800E-01
9406 -0.9907825E-02
9407 -0.8906100E-02
9408 -0.7906400E-02
9409 -0.7051100E-02
9410 -0.6055175E-02
9411 -0.5061300E-02
9412 -0.4211050E-02
9413 -0.3221050E-02
9414 -0.2233175E-02
9415 -0.1388100E-02
9416 -0.4042000E-03
9417 0.5775500E-03
9418 0.1417300E-02
9419 0.2394975E-02
9420 0.3370400E-02
9421 0.4204725E-02
9422 0.5175975E-02
9423 0.6144975E-02
9424 0.6973700E-02
9425 0.7938425E-02
9426 0.8900800E-02
9427 0.9723825E-02
9428 0.1068185E-01
9429 0.1163745E-01
9430 0.1245465E-01
9431 0.1340580E-01
9432 0.1435452E-01
9433 0.1516575E-01
9434 0.1610987E-01
9435 0.1705155E-01
9436 0.1785667E-01
9437 0.1879365E-01
9438 0.1972810E-01
9439 0.2052703E-01
9440 0.2145670E-01
9441 0.2238380E-01
9442 0.2317635E-01
9443 0.2409860E-01
9444 0.2501818E-01
9445 0.2580428E-01
9446 0.2671890E-01
9447 0.2763085E-01
9448 0.2841035E-01
9449 0.2931725E-01
9450 0.3022138E-01
9451 0.3099417E-01
9452 0.3189318E-01
9453 0.3278940E-01
9454 0.3355532E-01
9455 0.3444632E-01
9456 0.3533445E-01
9457 0.3609342E-01
9458 0.3697625E-01
9459 0.3785617E-01
9460 0.3860807E-01
9461 0.3948257E-01
9462 0.4035415E-01
9463 0.4109885E-01
9464 0.4196490E-01
9465 0.4282797E-01
9466 0.4356538E-01
9467 0.4442285E-01
9468 0.4527727E-01
9469 0.4600725E-01
9470 0.4685600E-01
9471 0.4770167E-01
9472 0.4842407E-01
9473 0.4926400E-01
9474 0.5010078E-01
9475 0.5081553E-01
9476 0.5164645E-01
9477 0.5247420E-01
9478 0.5318115E-01
9479 0.5400298E-01
9480 0.5482157E-01
9481 0.5552062E-01
9482 0.5633320E-01
9483 0.5714250E-01
9484 0.5783357E-01
9485 0.5863678E-01
9486 0.5943668E-01
9487 0.6011963E-01
9488 0.6091332E-01
9489 0.6170367E-01
9490 0.6237843E-01
9491 0.6316250E-01
9492 0.6394318E-01
9493 0.6460960E-01
9494 0.6538392E-01
9495 0.6615480E-01
9496 0.6681280E-01
9497 0.6757725E-01
9498 0.6833823E-01
9499 0.6898770E-01
9500 0.6974215E-01
9501 0.7049310E-01
9502 0.7113393E-01
9503 0.7187828E-01
9504 0.7261908E-01
9505 0.7325118E-01
9506 0.7398530E-01
9507 0.7471580E-01
9508 0.7533908E-01
9509 0.7606285E-01
9510 0.7678298E-01
9511 0.7739733E-01
9512 0.7811063E-01
9513 0.7882025E-01
9514 0.7942557E-01
9515 0.8012833E-01
9516 0.8082733E-01
9517 0.8142352E-01
9518 0.8211557E-01
9519 0.8280387E-01
9520 0.8339085E-01
9521 0.8407210E-01
9522 0.8474957E-01
9523 0.8532723E-01
9524 0.8599760E-01
9525 0.8666412E-01
9526 0.8723238E-01
9527 0.8789175E-01
9528 0.8854725E-01
9529 0.8910600E-01
9530 0.8975425E-01
9531 0.9039860E-01
9532 0.9094777E-01
9533 0.9158482E-01
9534 0.9221793E-01
9535 0.9275743E-01
9536 0.9338315E-01
9537 0.9400490E-01
9538 0.9453465E-01
9539 0.9514897E-01
9540 0.9575928E-01
9541 0.9627920E-01
9542 0.9688202E-01
9543 0.9748078E-01
9544 0.9799078E-01
9545 0.9858198E-01
9546 0.9916912E-01
9547 0.9966910E-01
9548 0.1002486
9549 0.1008240
9550 0.1013139
9551 0.1018817
9552 0.1024453
9553 0.1029250
9554 0.1034808
9555 0.1040325
9556 0.1045020
9557 0.1050459
9558 0.1055856
9559 0.1060448
9560 0.1065767
9561 0.1071043
9562 0.1075531
9563 0.1080728
9564 0.1085882
9565 0.1090266
9566 0.1095341
9567 0.1100373
9568 0.1104652
9569 0.1109603
9570 0.1114512
9571 0.1118685
9572 0.1123513
9573 0.1128298
9574 0.1132364
9575 0.1137068
9576 0.1141728
9577 0.1145687
9578 0.1150265
9579 0.1154799
9580 0.1158651
9581 0.1163103
9582 0.1167511
9583 0.1171254
9584 0.1175580
9585 0.1179861
9586 0.1183495
9587 0.1187693
9588 0.1191847
9589 0.1195371
9590 0.1199441
9591 0.1203466
9592 0.1206881
9593 0.1210823
9594 0.1214719
9595 0.1218023
9596 0.1221835
9597 0.1225602
9598 0.1228794
9599 0.1232476
9600 0.1236113
9601 0.1239194
9602 0.1242746
9603 0.1246252
9604 0.1249221
9605 0.1252641
9606 0.1256016
9607 0.1258872
9608 0.1262161
9609 0.1265404
9610 0.1268148
9611 0.1271305
9612 0.1274415
9613 0.1277045
9614 0.1280069
9615 0.1283047
9616 0.1285563
9617 0.1288454
9618 0.1291299
9619 0.1293700
9620 0.1296458
9621 0.1299169
9622 0.1301455
9623 0.1304079
9624 0.1306656
9625 0.1308828
9626 0.1311317
9627 0.1313759
9628 0.1315815
9629 0.1318170
9630 0.1320478
9631 0.1322418
9632 0.1324638
9633 0.1326810
9634 0.1328634
9635 0.1330718
9636 0.1332755
9637 0.1334462
9638 0.1336411
9639 0.1338312
9640 0.1339903
9641 0.1341715
9642 0.1343479
9643 0.1344954
9644 0.1346630
9645 0.1348257
9646 0.1349615
9647 0.1351153
9648 0.1352645
9649 0.1353885
9650 0.1355287
9651 0.1356641
9652 0.1357763
9653 0.1359028
9654 0.1360245
9655 0.1361250
9656 0.1362377
9657 0.1363457
9658 0.1364344
9659 0.1365334
9660 0.1366276
9661 0.1367045
9662 0.1367897
9663 0.1368701
9664 0.1369352
9665 0.1370067
9666 0.1370733
9667 0.1371266
9668 0.1371843
9669 0.1372371
9670 0.1372785
9671 0.1373224
9672 0.1373614
9673 0.1373910
9674 0.1374210
9675 0.1374462
9676 0.1374640
9677 0.1374802
9678 0.1374916
9679 0.1374976
9680 0.1375000
9681 0.1374976
9682 0.1374916
9683 0.1374802
9684 0.1374640
9685 0.1374462
9686 0.1374210
9687 0.1373910
9688 0.1373614
9689 0.1373224
9690 0.1372785
9691 0.1372371
9692 0.1371843
9693 0.1371266
9694 0.1370733
9695 0.1370067
9696 0.1369352
9697 0.1368701
9698 0.1367897
9699 0.1367045
9700 0.1366276
9701 0.1365334
9702 0.1364344
9703 0.1363457
9704 0.1362377
9705 0.1361250
9706 0.1360245
9707 0.1359028
9708 0.1357763
9709 0.1356641
9710 0.1355287
9711 0.1353885
9712 0.1352645
9713 0.1351153
9714 0.1349615
9715 0.1348257
9716 0.1346629
9717 0.1344954
9718 0.1343479
9719 0.1341715
9720 0.1339903
9721 0.1338312
9722 0.1336411
9723 0.1334462
9724 0.1332755
9725 0.1330718
9726 0.1328634
9727 0.1326810
9728 0.1324637
9729 0.1322418
9730 0.1320478
9731 0.1318170
9732 0.1315815
9733 0.1313759
9734 0.1311317
9735 0.1308827
9736 0.1306656
9737 0.1304079
9738 0.1301455
9739 0.1299169
9740 0.1296458
9741 0.1293700
9742 0.1291299
9743 0.1288454
9744 0.1285563
9745 0.1283047
9746 0.1280069
9747 0.1277045
9748 0.1274415
9749 0.1271305
9750 0.1268147
9751 0.1265404
9752 0.1262161
9753 0.1258872
9754 0.1256016
9755 0.1252641
9756 0.1249221
9757 0.1246252
9758 0.1242746
9759 0.1239194
9760 0.1236113
9761 0.1232476
9762 0.1228794
9763 0.1225602
9764 0.1221834
9765 0.1218022
9766 0.1214719
9767 0.1210822
9768 0.1206881
9769 0.1203466
9770 0.1199441
9771 0.1195371
9772 0.1191847
9773 0.1187693
9774 0.1183495
9775 0.1179861
9776 0.1175579
9777 0.1171254
9778 0.1167511
9779 0.1163103
9780 0.1158650
9781 0.1154799
9782 0.1150265
9783 0.1145686
9784 0.1141727
9785 0.1137067
9786 0.1132364
9787 0.1128298
9788 0.1123513
9789 0.1118685
9790 0.1114512
9791 0.1109603
9792 0.1104652
9793 0.1100373
9794 0.1095341
9795 0.1090266
9796 0.1085882
9797 0.1080728
9798 0.1075531
9799 0.1071042
9800 0.1065767
9801 0.1060448
9802 0.1055856
9803 0.1050459
9804 0.1045020
9805 0.1040325
9806 0.1034808
9807 0.1029250
9808 0.1024452
9809 0.1018817
9810 0.1013139
9811 0.1008240
9812 0.1002486
9813 0.9966910E-01
9814 0.9916910E-01
9815 0.9858198E-01
9816 0.9799075E-01
9817 0.9748078E-01
9818 0.9688200E-01
9819 0.9627917E-01
9820 0.9575928E-01
9821 0.9514897E-01
9822 0.9453465E-01
9823 0.9400490E-01
9824 0.9338315E-01
9825 0.9275740E-01
9826 0.9221790E-01
9827 0.9158480E-01
9828 0.9094775E-01
9829 0.9039857E-01
9830 0.8975425E-01
9831 0.8910598E-01
9832 0.8854722E-01
9833 0.8789173E-01
9834 0.8723238E-01
9835 0.8666412E-01
9836 0.8599760E-01
9837 0.8532723E-01
9838 0.8474957E-01
9839 0.8407210E-01
9840 0.8339083E-01
9841 0.8280387E-01
9842 0.8211557E-01
9843 0.8142350E-01
9844 0.8082733E-01
9845 0.8012830E-01
9846 0.7942555E-01
9847 0.7882025E-01
9848 0.7811063E-01
9849 0.7739730E-01
9850 0.7678298E-01
9851 0.7606283E-01
9852 0.7533905E-01
9853 0.7471580E-01
9854 0.7398528E-01
9855 0.7325115E-01
9856 0.7261905E-01
9857 0.7187828E-01
9858 0.7113393E-01
9859 0.7049308E-01
9860 0.6974215E-01
9861 0.6898767E-01
9862 0.6833823E-01
9863 0.6757725E-01
9864 0.6681280E-01
9865 0.6615480E-01
9866 0.6538390E-01
9867 0.6460958E-01
9868 0.6394315E-01
9869 0.6316247E-01
9870 0.6237840E-01
9871 0.6170365E-01
9872 0.6091332E-01
9873 0.6011963E-01
9874 0.5943665E-01
9875 0.5863678E-01
9876 0.5783357E-01
9877 0.5714250E-01
9878 0.5633320E-01
9879 0.5552062E-01
9880 0.5482155E-01
9881 0.5400295E-01
9882 0.5318115E-01
9883 0.5247417E-01
9884 0.5164643E-01
9885 0.5081550E-01
9886 0.5010075E-01
9887 0.4926398E-01
9888 0.4842407E-01
9889 0.4770167E-01
9890 0.4685598E-01
9891 0.4600722E-01
9892 0.4527727E-01
9893 0.4442282E-01
9894 0.4356535E-01
9895 0.4282795E-01
9896 0.4196490E-01
9897 0.4109882E-01
9898 0.4035412E-01
9899 0.3948255E-01
9900 0.3860805E-01
9901 0.3785615E-01
9902 0.3697623E-01
9903 0.3609342E-01
9904 0.3533443E-01
9905 0.3444630E-01
9906 0.3355532E-01
9907 0.3278938E-01
9908 0.3189315E-01
9909 0.3099415E-01
9910 0.3022138E-01
9911 0.2931722E-01
9912 0.2841033E-01
9913 0.2763083E-01
9914 0.2671890E-01
9915 0.2580425E-01
9916 0.2501815E-01
9917 0.2409858E-01
9918 0.2317635E-01
9919 0.2238378E-01
9920 0.2145668E-01
9921 0.2052700E-01
9922 0.1972808E-01
9923 0.1879365E-01
9924 0.1785665E-01
9925 0.1705153E-01
9926 0.1610987E-01
9927 0.1516572E-01
9928 0.1435450E-01
9929 0.1340577E-01
9930 0.1245463E-01
9931 0.1163745E-01
9932 0.1068183E-01
9933 0.9723825E-02
9934 0.8900775E-02
9935 0.7938400E-02
9936 0.6973700E-02
9937 0.6144950E-02
9938 0.5175975E-02
9939 0.4204700E-02
9940 0.3370400E-02
9941 0.2394950E-02
9942 0.1417275E-02
9943 0.5775250E-03
9944 -0.4042000E-03
9945 -0.1388125E-02
9946 -0.2233175E-02
9947 -0.3221075E-02
9948 -0.4211075E-02
9949 -0.5061325E-02
9950 -0.6055200E-02
9951 -0.7051125E-02
9952 -0.7906425E-02
9953 -0.8906125E-02
9954 -0.9907825E-02
9955 -0.1076803E-01
9956 -0.1177340E-01
9957 -0.1278075E-01
9958 -0.1364570E-01
9959 -0.1465660E-01
9960 -0.1566940E-01
9961 -0.1653900E-01
9962 -0.1755525E-01
9963 -0.1857333E-01
9964 -0.1944743E-01
9965 -0.2046888E-01
9966 -0.2149210E-01
9967 -0.2237058E-01
9968 -0.2339705E-01
9969 -0.2442525E-01
9970 -0.2530792E-01
9971 -0.2633927E-01
9972 -0.2737230E-01
9973 -0.2825908E-01
9974 -0.2929513E-01
9975 -0.3033280E-01
9976 -0.3122350E-01
9977 -0.3226412E-01
9978 -0.3330628E-01
9979 -0.3420078E-01
9980 -0.3524578E-01
9981 -0.3629225E-01
9982 -0.3719042E-01
9983 -0.3823962E-01
9984 -0.3929027E-01
9985 -0.4019195E-01
9986 -0.4124520E-01
9987 -0.4229985E-01
9988 -0.4320490E-01
9989 -0.4426203E-01
9990 -0.4532050E-01
9991 -0.4622877E-01
9992 -0.4728965E-01
9993 -0.4835175E-01
9994 -0.4926315E-01
9995 -0.5032755E-01
9996 -0.5139315E-01
9997 -0.5230747E-01
9998 -0.5337527E-01
9999 -0.5444420E-01
10000 -0.5536133E-01


==> figs/sin2.dat <==
4900 -0.1444867
4901 -0.1089191
4902 -0.7318892E-01
4903 -0.3819660E-01
4904 -0.5194640E-02
4905 0.2465586E-01
4906 0.5060248E-01
4907 0.7169896E-01
4908 0.8726590E-01
4909 0.9677950E-01
4910 0.1000000E+00
4911 0.9677950E-01
4912 0.8726588E-01
4913 0.7169896E-01
4914 0.5060248E-01
4915 0.2465584E-01
4916 -0.5194660E-02
4917 -0.3819662E-01
4918 -0.7318894E-01
4919 -0.1089192
4920 -0.1444867
4921 -0.1786215
4922 -0.2102244
4923 -0.2381866
4924 -0.2618034
4925 -0.2802094
4926 -0.2927782
4927 -0.2991932
4928 -0.2991932
4929 -0.2927782
4930 -0.2802094
4931 -0.2618034
4932 -0.2381866
4933 -0.2102244
4934 -0.1786215
4935 -0.1444867
4936 -0.1089191
4937 -0.7318892E-01
4938 -0.3819660E-01
4939 -0.5194640E-02
4940 0.2465586E-01
4941 0.5060248E-01
4942 0.7169896E-01
4943 0.8726590E-01
4944 0.9677950E-01
4945 0.1000000E+00
4946 0.9677950E-01
4947 0.8726588E-01
4948 0.7169896E-01
4949 0.5060248E-01
4950 0.2465584E-01
4951 -0.5194660E-02
4952 -0.3819662E-01
4953 -0.7318894E-01
4954 -0.1089192
4955 -0.1444867
4956 -0.1786215
4957 -0.2102244
4958 -0.2381866
4959 -0.2618034
4960 -0.2802094
4961 -0.2927782
4962 -0.2991932
4963 -0.2991932
4964 -0.2927782
4965 -0.2802094
4966 -0.2618034
4967 -0.2381866
4968 -0.2102244
4969 -0.1786215
4970 -0.1444867
4971 -0.1089191
4972 -0.7318892E-01
4973 -0.3819660E-01
4974 -0.5194640E-02
4975 0.2465586E-01
4976 0.5060248E-01
4977 0.7169896E-01
4978 0.8726590E-01
4979 0.9677950E-01
4980 0.1000000E+00
4981 0.9677950E-01
4982 0.8726588E-01
4983 0.7169896E-01
4984 0.5060248E-01
4985 0.2465584E-01
4986 -0.5194660E-02
4987 -0.3819662E-01
4988 -0.7318894E-01
4989 -0.1089192
4990 -0.1444867
4991 -0.1786215
4992 -0.2102244
4993 -0.2381866
4994 -0.2618034
4995 -0.2802094
4996 -0.2927782
4997 -0.2991932
4998 -0.2991932
4999 -0.2927782
5000 -0.2802094
5001 -0.2618034
5002 -0.2381866
5003 -0.2102244
5004 -0.1786215
5005 -0.1444867
5006 -0.1089191
5007 -0.7318892E-01
5008 -0.3819660E-01
5009 -0.5194640E-02
5010 0.2465586E-01
5011 0.5060248E-01
5012 0.7169896E-01
5013 0.8726590E-01
5014 0.9677950E-01
5015 0.1000000E+00
5016 0.9677950E-01
5017 0.8726588E-01
5018 0.7169896E-01
5019 0.5060248E-01
5020 0.2465584E-01
5021 -0.5194660E-02
5022 -0.3819662E-01
5023 -0.7318894E-01
5024 -0.1089192
5025 -0.1444867
5026 -0.1786215
5027 -0.2102244
5028 -0.2381866
5029 -0.2618034
5030 -0.2802094
5031 -0.2927782
5032 -0.2991932
5033 -0.2991932
5034 -0.2927782
5035 -0.2802094
5036 -0.2618034
5037 -0.2381866
5038 -0.2102244
5039 -0.1786215
5040 -0.1444867
5041 -0.1089191
5042 -0.7318892E-01
5043 -0.3819660E-01
5044 -0.5194640E-02
5045 0.2465586E-01
5046 0.5060248E-01
5047 0.7169896E-01
5048 0.8726590E-01
5049 0.9677950E-01
5050 0.1000000E+00
5051 0.9677950E-01
5052 0.8726588E-01
5053 0.7169896E-01
5054 0.5060248E-01
5055 0.2465584E-01
5056 -0.5194660E-02
5057 -0.3819662E-01
5058 -0.7318894E-01
5059 -0.1089192
5060 -0.1444867
5061 -0.1786215
5062 -0.2102244
5063 -0.2381866
5064 -0.2618034
5065 -0.2802094
5066 -0.2927782
5067 -0.2991932
5068 -0.2991932
5069 -0.2927782
5070 -0.2802094
5071 -0.2618034
5072 -0.2381866
5073 -0.2102244
5074 -0.1786215
5075 -0.1444867
5076 -0.1089191
5077 -0.7318892E-01
5078 -0.3819660E-01
5079 -0.5194640E-02
5080 0.2465586E-01
5081 0.5060248E-01
5082 0.7169896E-01
5083 0.8726590E-01
5084 0.9677950E-01
5085 0.1000000E+00
5086 0.9677950E-01
5087 0.8726588E-01
5088 0.7169896E-01
5089 0.5060248E-01
5090 0.2465584E-01
5091 -0.5194660E-02
5092 -0.3819662E-01
5093 -0.7318894E-01
5094 -0.1089192
5095 -0.1444867
5096 -0.1786215
5097 -0.2102244
5098 -0.2381866
5099 -0.2618034
5100 -0.2802094
5101 -0.2927782
5102 -0.2991932
5103 -0.2991932
5104 -0.2927782
5105 -0.2802094
5106 -0.2618034
5107 -0.2381866
5108 -0.2102244
5109 -0.1786215
5110 -0.1444867
5111 -0.1089191
5112 -0.7318892E-01
5113 -0.3819660E-01
5114 -0.5194640E-02
5115 0.2465586E-01
5116 0.5060248E-01
5117 0.7169896E-01
5118 0.8726590E-01
5119 0.9677950E-01
5120 0.1000000E+00
5121 0.9677950E-01
5122 0.8726588E-01
5123 0.7169896E-01
5124 0.5060248E-01
5125 0.2465584E-01
5126 -0.5194660E-02
5127 -0.3819662E-01
5128 -0.7318894E-01
5129 -0.1089192
5130 -0.1444867
5131 -0.1786215
5132 -0.2102244
5133 -0.2381866
5134 -0.2618034
5135 -0.2802094
5136 -0.2927782
5137 -0.2991932
5138 -0.2991932
5139 -0.2927782
5140 -0.2802094
5141 -0.2618034
5142 -0.2381866
5143 -0.2102244
5144 -0.1786215
5145 -0.1444867
5146 -0.1089191
5147 -0.7318892E-01
5148 -0.3819660E-01
5149 -0.5194640E-02
5150 0.2465586E-01
5151 0.5060248E-01
5152 0.7169896E-01
5153 0.8726590E-01
5154 0.9677950E-01
5155 0.1000000E+00
5156 0.9677950E-01
5157 0.8726588E-01
5158 0.7169896E-01
5159 0.5060248E-01
5160 0.2465584E-01
5161 -0.5194660E-02
5162 -0.3819662E-01
5163 -0.7318894E-01
5164 -0.1089192
5165 -0.1444867
5166 -0.1786215
5167 -0.2102244
5168 -0.2381866
5169 -0.2618034
5170 -0.2802094
5171 -0.2927782
5172 -0.2991932
5173 -0.2991932
5174 -0.2927782
5175 -0.2802094
5176 -0.2618034
5177 -0.2381866
5178 -0.2102244
5179 -0.1786215
5180 -0.1444867
5181 -0.1089191
5182 -0.7318892E-01
5183 -0.3819660E-01
5184 -0.5194640E-02
5185 0.2465586E-01
5186 0.5060248E-01
5187 0.7169896E-01
5188 0.8726590E-01
5189 0.9677950E-01
5190 0.1000000E+00
5191 0.9677950E-01
5192 0.8726588E-01
5193 0.7169896E-01
5194 0.5060248E-01
5195 0.2465584E-01
5196 -0.5194660E-02
5197 -0.3819662E-01
5198 -0.7318894E-01
5199 -0.1089192
5200 -0.1444867
5201 -0.1786215
5202 -0.2102244
5203 -0.2381866
5204 -0.2618034
5205 -0.2802094
5206 -0.2927782
5207 -0.2991932
5208 -0.2991932
5209 -0.2927782
5210 -0.2802094
5211 -0.2618034
5212 -0.2381866
5213 -0.2102244
5214 -0.1786215
5215 -0.1444867
5216 -0.1089191
5217 -0.7318892E-01
5218 -0.3819660E-01
5219 -0.5194640E-02
5220 0.2465586E-01
5221 0.5060248E-01
5222 0.7169896E-01
5223 0.8726590E-01
5224 0.9677950E-01
5225 0.1000000E+00
5226 0.9677950E-01
5227 0.8726588E-01
5228 0.7169896E-01
5229 0.5060248E-01
5230 0.2465584E-01
5231 -0.5194660E-02
5232 -0.3819662E-01
5233 -0.7318894E-01
5234 -0.1089192
5235 -0.1444867
5236 -0.1786215
5237 -0.2102244
5238 -0.2381866
5239 -0.2618034
5240 -0.2802094
5241 -0.2927782
5242 -0.2991932
5243 -0.2991932
5244 -0.2927782
5245 -0.2802094
5246 -0.2618034
5247 -0.2381866
5248 -0.2102244
5249 -0.1786215
5250 -0.1444867
5251 -0.1089191
5252 -0.7318892E-01
5253 -0.3819660E-01
5254 -0.5194640E-02
5255 0.2465586E-01
5256 0.5060248E-01
5257 0.7169896E-01
5258 0.8726590E-01
5259 0.9677950E-01
5260 0.1000000E+00
5261 0.9677950E-01
5262 0.8726588E-01
5263 0.7169896E-01
5264 0.5060248E-01
5265 0.2465584E-01
5266 -0.5194660E-02
5267 -0.3819662E-01
5268 -0.7318894E-01
5269 -0.1089192
5270 -0.1444867
5271 -0.1786215
5272 -0.2102244
5273 -0.2381866
5274 -0.2618034
5275 -0.2802094
5276 -0.2927782
5277 -0.2991932
5278 -0.2991932
5279 -0.2927782
5280 -0.2802094
5281 -0.2618034
5282 -0.2381866
5283 -0.2102244
5284 -0.1786215
5285 -0.1444867
5286 -0.1089191
5287 -0.7318892E-01
5288 -0.3819660E-01
5289 -0.5194640E-02
5290 0.2465586E-01
5291 0.5060248E-01
5292 0.7169896E-01
5293 0.8726590E-01
5294 0.9677950E-01
5295 0.1000000E+00
5296 0.9677950E-01
5297 0.8726588E-01
5298 0.7169896E-01
5299 0.5060248E-01
5300 0.2465584E-01
5301 -0.5194660E-02
5302 -0.3819662E-01
5303 -0.7318894E-01
5304 -0.1089192
5305 -0.1444867
5306 -0.1786215
5307 -0.2102244
5308 -0.2381866
5309 -0.2618034
5310 -0.2802094
5311 -0.2927782
5312 -0.2991932
5313 -0.2991932
5314 -0.2927782
5315 -0.2802094
5316 -0.2618034
5317 -0.2381866
5318 -0.2102244
5319 -0.1786215
5320 -0.1444867
5321 -0.1089191
5322 -0.7318892E-01
5323 -0.3819660E-01
5324 -0.5194640E-02
5325 0.2465586E-01
5326 0.5060248E-01
5327 0.7169896E-01
5328 0.8726590E-01
5329 0.9677950E-01
5330 0.1000000E+00
5331 0.9677950E-01
5332 0.8726588E-01
5333 0.7169896E-01
5334 0.5060248E-01
5335 0.2465584E-01
5336 -0.5194660E-02
5337 -0.3819662E-01
5338 -0.7318894E-01
5339 -0.1089192
5340 -0.1444867
5341 -0.1786215
5342 -0.2102244
5343 -0.2381866
5344 -0.2618034
5345 -0.2802094
5346 -0.2927782
5347 -0.2991932
5348 -0.2991932
5349 -0.2927782
5350 -0.2802094
5351 -0.2618034
5352 -0.2381866
5353 -0.2102244
5354 -0.1786215
5355 -0.1444867
5356 -0.1089191
5357 -0.7318892E-01
5358 -0.3819660E-01
5359 -0.5194640E-02
5360 0.2465586E-01
5361 0.5060248E-01
5362 0.7169896E-01
5363 0.8726590E-01
5364 0.9677950E-01
5365 0.1000000E+00
5366 0.9677950E-01
5367 0.8726588E-01
5368 0.7169896E-01
5369 0.5060248E-01
5370 0.2465584E-01
5371 -0.5194660E-02
5372 -0.3819662E-01
5373 -0.7318894E-01
5374 -0.1089192
5375 -0.1444867
5376 -0.1786215
5377 -0.2102244
5378 -0.2381866
5379 -0.2618034
5380 -0.2802094
5381 -0.2927782
5382 -0.2991932
5383 -0.2991932
5384 -0.2927782
5385 -0.2802094
5386 -0.2618034
5387 -0.2381866
5388 -0.2102244
5389 -0.1786215
5390 -0.1444867
5391 -0.1089191
5392 -0.7318892E-01
5393 -0.3819660E-01
5394 -0.5194640E-02
5395 0.2465586E-01
5396 0.5060248E-01
5397 0.7169896E-01
5398 0.8726590E-01
5399 0.9677950E-01
5400 0.1000000E+00
5401 0.9677950E-01
5402 0.8726588E-01
5403 0.7169896E-01
5404 0.5060248E-01
5405 0.2465584E-01
5406 -0.5194660E-02
5407 -0.3819662E-01
5408 -0.7318894E-01
5409 -0.1089192
5410 -0.1444867
5411 -0.1786215
5412 -0.2102244
5413 -0.2381866
5414 -0.2618034
5415 -0.2802094
5416 -0.2927782
5417 -0.2991932
5418 -0.2991932
5419 -0.2927782
5420 -0.2802094
5421 -0.2618034
5422 -0.2381866
5423 -0.2102244
5424 -0.1786215
5425 -0.1444867
5426 -0.1089191
5427 -0.7318892E-01
5428 -0.3819660E-01
5429 -0.5194640E-02
5430 0.2465586E-01
5431 0.5060248E-01
5432 0.7169896E-01
5433 0.8726590E-01
5434 0.9677950E-01
5435 0.1000000E+00
5436 0.9677950E-01
5437 0.8726588E-01
5438 0.7169896E-01
5439 0.5060248E-01
5440 0.2465584E-01
5441 -0.5194660E-02
5442 -0.3819662E-01
5443 -0.7318894E-01
5444 -0.1089192
5445 -0.1444867
5446 -0.1786215
5447 -0.2102244
5448 -0.2381866
5449 -0.2618034
5450 -0.2802094
5451 -0.2927782
5452 -0.2991932
5453 -0.2991932
5454 -0.2927782
5455 -0.2802094
5456 -0.2618034
5457 -0.2381866
5458 -0.2102244
5459 -0.1786215
5460 -0.1444867
5461 -0.1089191
5462 -0.7318892E-01
5463 -0.3819660E-01
5464 -0.5194640E-02
5465 0.2465586E-01
5466 0.5060248E-01
5467 0.7169896E-01
5468 0.8726590E-01
5469 0.9677950E-01
5470 0.1000000E+00
5471 0.9677950E-01
5472 0.8726588E-01
5473 0.7169896E-01
5474 0.5060248E-01
5475 0.2465584E-01
5476 -0.5194660E-02
5477 -0.3819662E-01
5478 -0.7318894E-01
5479 -0.1089192
5480 -0.1444867
5481 -0.1786215
5482 -0.2102244
5483 -0.2381866
5484 -0.2618034
5485 -0.2802094
5486 -0.2927782
5487 -0.2991932
5488 -0.2991932
5489 -0.2927782
5490 -0.2802094
5491 -0.2618034
5492 -0.2381866
5493 -0.2102244
5494 -0.1786215
5495 -0.1444867
5496 -0.1089191
5497 -0.7318892E-01
5498 -0.3819660E-01
5499 -0.5194640E-02
5500 0.2465586E-01
5501 0.5060248E-01
5502 0.7169896E-01
5503 0.8726590E-01
5504 0.9677950E-01
5505 0.1000000E+00
5506 0.9677950E-01
5507 0.8726588E-01
5508 0.7169896E-01
5509 0.5060248E-01
5510 0.2465584E-01
5511 -0.5194660E-02
5512 -0.3819662E-01
5513 -0.7318894E-01
5514 -0.1089192
5515 -0.1444867
5516 -0.1786215
5517 -0.2102244
5518 -0.2381866
5519 -0.2618034
5520 -0.2802094
5521 -0.2927782
5522 -0.2991932
5523 -0.2991932
5524 -0.2927782
5525 -0.2802094
5526 -0.2618034
5527 -0.2381866
5528 -0.2102244
5529 -0.1786215
5530 -0.1444867
5531 -0.1089191
5532 -0.7318892E-01
5533 -0.3819660E-01
5534 -0.5194640E-02
5535 0.2465586E-01
5536 0.5060248E-01
5537 0.7169896E-01
5538 0.8726590E-01
5539 0.9677950E-01
5540 0.1000000E+00
5541 0.9677950E-01
5542 0.8726588E-01
5543 0.7169896E-01
5544 0.5060248E-01
5545 0.2465584E-01
5546 -0.5194660E-02
5547 -0.3819662E-01
5548 -0.7318894E-01
5549 -0.1089192
5550 -0.1444867
5551 -0.1786215
5552 -0.2102244
5553 -0.2381866
5554 -0.2618034
5555 -0.2802094
5556 -0.2927782
5557 -0.2991932
5558 -0.2991932
5559 -0.2927782
5560 -0.2802094
5561 -0.2618034
5562 -0.2381866
5563 -0.2102244
5564 -0.1786215
5565 -0.1444867
5566 -0.1089191
5567 -0.7318892E-01
5568 -0.3819660E-01
5569 -0.5194640E-02
5570 0.2465586E-01
5571 0.5060248E-01
5572 0.7169896E-01
5573 0.8726590E-01
5574 0.9677950E-01
5575 0.1000000E+00
5576 0.9677950E-01
5577 0.8726588E-01
5578 0.7169896E-01
5579 0.5060248E-01
5580 0.2465584E-01
5581 -0.5194660E-02
5582 -0.3819662E-01
5583 -0.7318894E-01
5584 -0.1089192
5585 -0.1444867
5586 -0.1786215
5587 -0.2102244
5588 -0.2381866
5589 -0.2618034
5590 -0.2802094
5591 -0.2927782
5592 -0.2991932
5593 -0.2991932
5594 -0.2927782
5595 -0.2802094
5596 -0.2618034
5597 -0.2381866
5598 -0.2102244
5599 -0.1786215
5600 -0.1444867
5601 -0.1089191
5602 -0.7318892E-01
5603 -0.3819660E-01
5604 -0.5194640E-02
5605 0.2465586E-01
5606 0.5060248E-01
5607 0.7169896E-01
5608 0.8726590E-01
5609 0.9677950E-01
5610 0.1000000E+00
5611 0.9677950E-01
5612 0.8726588E-01
5613 0.7169896E-01
5614 0.5060248E-01
5615 0.2465584E-01
5616 -0.5194660E-02
5617 -0.3819662E-01
5618 -0.7318894E-01
5619 -0.1089192
5620 -0.1444867
5621 -0.1786215
5622 -0.2102244
5623 -0.2381866
5624 -0.2618034
5625 -0.2802094
5626 -0.2927782
5627 -0.2991932
5628 -0.2991932
5629 -0.2927782
5630 -0.2802094
5631 -0.2618034
5632 -0.2381866
5633 -0.2102244
5634 -0.1786215
5635 -0.1444867
5636 -0.1089191
5637 -0.7318892E-01
5638 -0.3819660E-01
5639 -0.5194640E-02
5640 0.2465586E-01
5641 0.5060248E-01
5642 0.7169896E-01
5643 0.8726590E-01
5644 0.9677950E-01
5645 0.1000000E+00
5646 0.9677950E-01
5647 0.8726588E-01
5648 0.7169896E-01
5649 0.5060248E-01
5650 0.2465584E-01
5651 -0.5194660E-02
5652 -0.3819662E-01
5653 -0.7318894E-01
5654 -0.1089192
5655 -0.1444867
5656 -0.1786215
5657 -0.2102244
5658 -0.2381866
5659 -0.2618034
5660 -0.2802094
5661 -0.2927782
5662 -0.2991932
5663 -0.2991932
5664 -0.2927782
5665 -0.2802094
5666 -0.2618034
5667 -0.2381866
5668 -0.2102244
5669 -0.1786215
5670 -0.1444867
5671 -0.1089191
5672 -0.7318892E-01
5673 -0.3819660E-01
5674 -0.5194640E-02
5675 0.2465586E-01
5676 0.5060248E-01
5677 0.7169896E-01
5678 0.8726590E-01
5679 0.9677950E-01
5680 0.1000000E+00
5681 0.9677950E-01
5682 0.8726588E-01
5683 0.7169896E-01
5684 0.5060248E-01
5685 0.2465584E-01
5686 -0.5194660E-02
5687 -0.3819662E-01
5688 -0.7318894E-01
5689 -0.1089192
5690 -0.1444867
5691 -0.1786215
5692 -0.2102244
5693 -0.2381866
5694 -0.2618034
5695 -0.2802094
5696 -0.2927782
5697 -0.2991932
5698 -0.2991932
5699 -0.2927782
5700 -0.2802094
5701 -0.2618034
5702 -0.2381866
5703 -0.2102244
5704 -0.1786215
5705 -0.1444867
5706 -0.1089191
5707 -0.7318892E-01
5708 -0.3819660E-01
5709 -0.5194640E-02
5710 0.2465586E-01
5711 0.5060248E-01
5712 0.7169896E-01
5713 0.8726590E-01
5714 0.9677950E-01
5715 0.1000000E+00
5716 0.9677950E-01
5717 0.8726588E-01
5718 0.7169896E-01
5719 0.5060248E-01
5720 0.2465584E-01
5721 -0.5194660E-02
5722 -0.3819662E-01
5723 -0.7318894E-01
5724 -0.1089192
5725 -0.1444867
5726 -0.1786215
5727 -0.2102244
5728 -0.2381866
5729 -0.2618034
5730 -0.2802094
5731 -0.2927782
5732 -0.2991932
5733 -0.2991932
5734 -0.2927782
5735 -0.2802094
5736 -0.2618034
5737 -0.2381866
5738 -0.2102244
5739 -0.1786215
5740 -0.1444867
5741 -0.1089191
5742 -0.7318892E-01
5743 -0.3819660E-01
5744 -0.5194640E-02
5745 0.2465586E-01
5746 0.5060248E-01
5747 0.7169896E-01
5748 0.8726590E-01
5749 0.9677950E-01
5750 0.1000000E+00
5751 0.9677950E-01
5752 0.8726588E-01
5753 0.7169896E-01
5754 0.5060248E-01
5755 0.2465584E-01
5756 -0.5194660E-02
5757 -0.3819662E-01
5758 -0.7318894E-01
5759 -0.1089192
5760 -0.1444867
5761 -0.1786215
5762 -0.2102244
5763 -0.2381866
5764 -0.2618034
5765 -0.2802094
5766 -0.2927782
5767 -0.2991932
5768 -0.2991932
5769 -0.2927782
5770 -0.2802094
5771 -0.2618034
5772 -0.2381866
5773 -0.2102244
5774 -0.1786215
5775 -0.1444867
5776 -0.1089191
5777 -0.7318892E-01
5778 -0.3819660E-01
5779 -0.5194640E-02
5780 0.2465586E-01
5781 0.5060248E-01
5782 0.7169896E-01
5783 0.8726590E-01
5784 0.9677950E-01
5785 0.1000000E+00
5786 0.9677950E-01
5787 0.8726588E-01
5788 0.7169896E-01
5789 0.5060248E-01
5790 0.2465584E-01
5791 -0.5194660E-02
5792 -0.3819662E-01
5793 -0.7318894E-01
5794 -0.1089192
5795 -0.1444867
5796 -0.1786215
5797 -0.2102244
5798 -0.2381866
5799 -0.2618034
5800 -0.2802094
5801 -0.2927782
5802 -0.2991932
5803 -0.2991932
5804 -0.2927782
5805 -0.2802094
5806 -0.2618034
5807 -0.2381866
5808 -0.2102244
5809 -0.1786215
5810 -0.1444867
5811 -0.1089191
5812 -0.7318892E-01
5813 -0.3819660E-01
5814 -0.5194640E-02
5815 0.2465586E-01
5816 0.5060248E-01
5817 0.7169896E-01
5818 0.8726590E-01
5819 0.9677950E-01
5820 0.1000000E+00
5821 0.9677950E-01
5822 0.8726588E-01
5823 0.7169896E-01
5824 0.5060248E-01
5825 0.2465584E-01
5826 -0.5194660E-02
5827 -0.3819662E-01
5828 -0.7318894E-01
5829 -0.1089192
5830 -0.1444867
5831 -0.1786215
5832 -0.2102244
5833 -0.2381866
5834 -0.2618034
5835 -0.2802094
5836 -0.2927782
5837 -0.2991932
5838 -0.2991932
5839 -0.2927782
5840 -0.2802094
5841 -0.2618034
5842 -0.2381866
5843 -0.2102244
5844 -0.1786215
5845 -0.1444867
5846 -0.1089191
5847 -0.7318892E-01
5848 -0.3819660E-01
5849 -0.5194640E-02
5850 0.2465586E-01
5851 0.5060248E-01
5852 0.7169896E-01
5853 0.8726590E-01
5854 0.9677950E-01
5855 0.1000000E+00
5856 0.9677950E-01
5857 0.8726588E-01
5858 0.7169896E-01
5859 0.5060248E-01
5860 0.2465584E-01
5861 -0.5194660E-02
5862 -0.3819662E-01
5863 -0.7318894E-01
5864 -0.1089192
5865 -0.1444867
5866 -0.1786215
5867 -0.2102244
5868 -0.2381866
5869 -0.2618034
5870 -0.2802094
5871 -0.2927782
5872 -0.2991932
5873 -0.2991932
5874 -0.2927782
5875 -0.2802094
5876 -0.2618034
5877 -0.2381866
5878 -0.2102244
5879 -0.1786215
5880 -0.1444867
5881 -0.1089191
5882 -0.7318892E-01
5883 -0.3819660E-01
5884 -0.5194640E-02
5885 0.2465586E-01
5886 0.5060248E-01
5887 0.7169896E-01
5888 0.8726590E-01
5889 0.9677950E-01
5890 0.1000000E+00
5891 0.9677950E-01
5892 0.8726588E-01
5893 0.7169896E-01
5894 0.5060248E-01
5895 0.2465584E-01
5896 -0.5194660E-02
5897 -0.3819662E-01
5898 -0.7318894E-01
5899 -0.1089192
5900 -0.1444867
5901 -0.1786215
5902 -0.2102244
5903 -0.2381866
5904 -0.2618034
5905 -0.2802094
5906 -0.2927782
5907 -0.2991932
5908 -0.2991932
5909 -0.2927782
5910 -0.2802094
5911 -0.2618034
5912 -0.2381866
5913 -0.2102244
5914 -0.1786215
5915 -0.1444867
5916 -0.1089191
5917 -0.7318892E-01
5918 -0.3819660E-01
5919 -0.5194640E-02
5920 0.2465586E-01
5921 0.5060248E-01
5922 0.7169896E-01
5923 0.8726590E-01
5924 0.9677950E-01
5925 0.1000000E+00
5926 0.9677950E-01
5927 0.8726588E-01
5928 0.7169896E-01
5929 0.5060248E-01
5930 0.2465584E-01
5931 -0.5194660E-02
5932 -0.3819662E-01
5933 -0.7318894E-01
5934 -0.1089192
5935 -0.1444867
5936 -0.1786215
5937 -0.2102244
5938 -0.2381866
5939 -0.2618034
5940 -0.2802094
5941 -0.2927782
5942 -0.2991932
5943 -0.2991932
5944 -0.2927782
5945 -0.2802094
5946 -0.2618034
5947 -0.2381866
5948 -0.2102244
5949 -0.1786215
5950 -0.1444867
5951 -0.1089191
5952 -0.7318892E-01
5953 -0.3819660E-01
5954 -0.5194640E-02
5955 0.2465586E-01
5956 0.5060248E-01
5957 0.7169896E-01
5958 0.8726590E-01
5959 0.9677950E-01
5960 0.1000000E+00
5961 0.9677950E-01
5962 0.8726588E-01
5963 0.7169896E-01
5964 0.5060248E-01
5965 0.2465584E-01
5966 -0.5194660E-02
5967 -0.3819662E-01
5968 -0.7318894E-01
5969 -0.1089192
5970 -0.1444867
5971 -0.1786215
5972 -0.2102244
5973 -0.2381866
5974 -0.2618034
5975 -0.2802094
5976 -0.2927782
5977 -0.2991932
5978 -0.2991932
5979 -0.2927782
5980 -0.2802094
5981 -0.2618034
5982 -0.2381866
5983 -0.2102244
5984 -0.1786215
5985 -0.1444867
5986 -0.1089191
5987 -0.7318892E-01
5988 -0.3819660E-01
5989 -0.5194640E-02
5990 0.2465586E-01
5991 0.5060248E-01
5992 0.7169896E-01
5993 0.8726590E-01
5994 0.9677950E-01
5995 0.1000000E+00
5996 0.9677950E-01
5997 0.8726588E-01
5998 0.7169896E-01
5999 0.5060248E-01
6000 0.2465584E-01
6001 -0.5194660E-02
6002 -0.3819662E-01
6003 -0.7318894E-01
6004 -0.1089192
6005 -0.1444867
6006 -0.1786215
6007 -0.2102244
6008 -0.2381866
6009 -0.2618034
6010 -0.2802094
6011 -0.2927782
6012 -0.2991932
6013 -0.2991932
6014 -0.2927782
6015 -0.2802094
6016 -0.2618034
6017 -0.2381866
6018 -0.2102244
6019 -0.1786215
6020 -0.1444867
6021 -0.1089191
6022 -0.7318892E-01
6023 -0.3819660E-01
6024 -0.5194640E-02
6025 0.2465586E-01
6026 0.5060248E-01
6027 0.7169896E-01
6028 0.8726590E-01
6029 0.9677950E-01
6030 0.1000000E+00
6031 0.9677950E-01
6032 0.8726588E-01
6033 0.7169896E-01
6034 0.5060248E-01
6035 0.2465584E-01
6036 -0.5194660E-02
6037 -0.3819662E-01
6038 -0.7318894E-01
6039 -0.1089192
6040 -0.1444867
6041 -0.1786215
6042 -0.2102244
6043 -0.2381866
6044 -0.2618034
6045 -0.2802094
6046 -0.2927782
6047 -0.2991932
6048 -0.2991932
6049 -0.2927782
6050 -0.2802094
6051 -0.2618034
6052 -0.2381866
6053 -0.2102244
6054 -0.1786215
6055 -0.1444867
6056 -0.1089191
6057 -0.7318892E-01
6058 -0.3819660E-01
6059 -0.5194640E-02
6060 0.2465586E-01
6061 0.5060248E-01
6062 0.7169896E-01
6063 0.8726590E-01
6064 0.9677950E-01
6065 0.1000000E+00
6066 0.9677950E-01
6067 0.8726588E-01
6068 0.7169896E-01
6069 0.5060248E-01
6070 0.2465584E-01
6071 -0.5194660E-02
6072 -0.3819662E-01
6073 -0.7318894E-01
6074 -0.1089192
6075 -0.1444867
6076 -0.1786215
6077 -0.2102244
6078 -0.2381866
6079 -0.2618034
6080 -0.2802094
6081 -0.2927782
6082 -0.2991932
6083 -0.2991932
6084 -0.2927782
6085 -0.2802094
6086 -0.2618034
6087 -0.2381866
6088 -0.2102244
6089 -0.1786215
6090 -0.1444867
6091 -0.1089191
6092 -0.7318892E-01
6093 -0.3819660E-01
6094 -0.5194640E-02
6095 0.2465586E-01
6096 0.5060248E-01
6097 0.7169896E-01
6098 0.8726590E-01
6099 0.9677950E-01
6100 0.1000000E+00
6101 0.9677950E-01
6102 0.8726588E-01
6103 0.7169896E-01
6104 0.5060248E-01
6105 0.2465584E-01
6106 -0.5194660E-02
6107 -0.3819662E-01
6108 -0.7318894E-01
6109 -0.1089192
6110 -0.1444867
6111 -0.1786215
6112 -0.2102244
6113 -0.2381866
6114 -0.2618034
6115 -0.2802094
6116 -0.2927782
6117 -0.2991932
6118 -0.2991932
6119 -0.2927782
6120 -0.2802094
6121 -0.2618034
6122 -0.2381866
6123 -0.2102244
6124 -0.1786215
6125 -0.1444867
6126 -0.1089191
6127 -0.7318892E-01
6128 -0.3819660E-01
6129 -0.5194640E-02
6130 0.2465586E-01
6131 0.5060248E-01
6132 0.7169896E-01
6133 0.8726590E-01
6134 0.9677950E-01
6135 0.1000000E+00
6136 0.9677950E-01
6137 0.8726588E-01
6138 0.7169896E-01
6139 0.5060248E-01
6140 0.2465584E-01
6141 -0.5194660E-02
6142 -0.3819662E-01
6143 -0.7318894E-01
6144 -0.1089192
6145 -0.1444867
6146 -0.1786215
6147 -0.2102244
6148 -0.2381866
6149 -0.2618034
6150 -0.2802094
6151 -0.2927782
6152 -0.2991932
6153 -0.2991932
6154 -0.2927782
6155 -0.2802094
6156 -0.2618034
6157 -0.2381866
6158 -0.2102244
6159 -0.1786215
6160 -0.1444867
6161 -0.1089191
6162 -0.7318892E-01
6163 -0.3819660E-01
6164 -0.5194640E-02
6165 0.2465586E-01
6166 0.5060248E-01
6167 0.7169896E-01
6168 0.8726590E-01
6169 0.9677950E-01
6170 0.1000000E+00
6171 0.9677950E-01
6172 0.8726588E-01
6173 0.7169896E-01
6174 0.5060248E-01
6175 0.2465584E-01
6176 -0.5194660E-02
6177 -0.3819662E-01
6178 -0.7318894E-01
6179 -0.1089192
6180 -0.1444867
6181 -0.1786215
6182 -0.2102244
6183 -0.2381866
6184 -0.2618034
6185 -0.2802094
6186 -0.2927782
6187 -0.2991932
6188 -0.2991932
6189 -0.2927782
6190 -0.2802094
6191 -0.2618034
6192 -0.2381866
6193 -0.2102244
6194 -0.1786215
6195 -0.1444867
6196 -0.1089191
6197 -0.7318892E-01
6198 -0.3819660E-01
6199 -0.5194640E-02
6200 0.2465586E-01
6201 0.5060248E-01
6202 0.7169896E-01
6203 0.8726590E-01
6204 0.9677950E-01
6205 0.1000000E+00
6206 0.9677950E-01
6207 0.8726588E-01
6208 0.7169896E-01
6209 0.5060248E-01
6210 0.2465584E-01
6211 -0.5194660E-02
6212 -0.3819662E-01
6213 -0.7318894E-01
6214 -0.1089192
6215 -0.1444867
6216 -0.1786215
6217 -0.2102244
6218 -0.2381866
6219 -0.2618034
6220 -0.2802094
6221 -0.2927782
6222 -0.2991932
6223 -0.2991932
6224 -0.2927782
6225 -0.2802094
6226 -0.2618034
6227 -0.2381866
6228 -0.2102244
6229 -0.1786215
6230 -0.1444867
6231 -0.1089191
6232 -0.7318892E-01
6233 -0.3819660E-01
6234 -0.5194640E-02
6235 0.2465586E-01
6236 0.5060248E-01
6237 0.7169896E-01
6238 0.8726590E-01
6239 0.9677950E-01
6240 0.1000000E+00
6241 0.9677950E-01
6242 0.8726588E-01
6243 0.7169896E-01
6244 0.5060248E-01
6245 0.2465584E-01
6246 -0.5194660E-02
6247 -0.3819662E-01
6248 -0.7318894E-01
6249 -0.1089192
6250 -0.1444867
6251 -0.1786215
6252 -0.2102244
6253 -0.2381866
6254 -0.2618034
6255 -0.2802094
6256 -0.2927782
6257 -0.2991932
6258 -0.2991932
6259 -0.2927782
6260 -0.2802094
6261 -0.2618034
6262 -0.2381866
6263 -0.2102244
6264 -0.1786215
6265 -0.1444867
6266 -0.1089191
6267 -0.7318892E-01
6268 -0.3819660E-01
6269 -0.5194640E-02
6270 0.2465586E-01
6271 0.5060248E-01
6272 0.7169896E-01
6273 0.8726590E-01
6274 0.9677950E-01
6275 0.1000000E+00
6276 0.9677950E-01
6277 0.8726588E-01
6278 0.7169896E-01
6279 0.5060248E-01
6280 0.2465584E-01
6281 -0.5194660E-02
6282 -0.3819662E-01
6283 -0.7318894E-01
6284 -0.1089192
6285 -0.1444867
6286 -0.1786215
6287 -0.2102244
6288 -0.2381866
6289 -0.2618034
6290 -0.2802094
6291 -0.2927782
6292 -0.2991932
6293 -0.2991932
6294 -0.2927782
6295 -0.2802094
6296 -0.2618034
6297 -0.2381866
6298 -0.2102244
6299 -0.1786215
6300 -0.1444867
6301 -0.1089191
6302 -0.7318892E-01
6303 -0.3819660E-01
6304 -0.5194640E-02
6305 0.2465586E-01
6306 0.5060248E-01
6307 0.7169896E-01
6308 0.8726590E-01
6309 0.9677950E-01
6310 0.1000000E+00
6311 0.9677950E-01
6312 0.8726588E-01
6313 0.7169896E-01
6314 0.5060248E-01
6315 0.2465584E-01
6316 -0.5194660E-02
6317 -0.3819662E-01
6318 -0.7318894E-01
6319 -0.1089192
6320 -0.1444867
6321 -0.1786215
6322 -0.2102244
6323 -0.2381866
6324 -0.2618034
6325 -0.2802094
6326 -0.2927782
6327 -0.2991932
6328 -0.2991932
6329 -0.2927782
6330 -0.2802094
6331 -0.2618034
6332 -0.2381866
6333 -0.2102244
6334 -0.1786215
6335 -0.1444867
6336 -0.1089191
6337 -0.7318892E-01
6338 -0.3819660E-01
6339 -0.5194640E-02
6340 0.2465586E-01
6341 0.5060248E-01
6342 0.7169896E-01
6343 0.8726590E-01
6344 0.9677950E-01
6345 0.1000000E+00
6346 0.9677950E-01
6347 0.8726588E-01
6348 0.7169896E-01
6349 0.5060248E-01
6350 0.2465584E-01
6351 -0.5194660E-02
6352 -0.3819662E-01
6353 -0.7318894E-01
6354 -0.1089192
6355 -0.1444867
6356 -0.1786215
6357 -0.2102244
6358 -0.2381866
6359 -0.2618034
6360 -0.2802094
6361 -0.2927782
6362 -0.2991932
6363 -0.2991932
6364 -0.2927782
6365 -0.2802094
6366 -0.2618034
6367 -0.2381866
6368 -0.2102244
6369 -0.1786215
6370 -0.1444867
6371 -0.1089191
6372 -0.7318892E-01
6373 -0.3819660E-01
6374 -0.5194640E-02
6375 0.2465586E-01
6376 0.5060248E-01
6377 0.7169896E-01
6378 0.8726590E-01
6379 0.9677950E-01
6380 0.1000000E+00
6381 0.9677950E-01
6382 0.8726588E-01
6383 0.7169896E-01
6384 0.5060248E-01
6385 0.2465584E-01
6386 -0.5194660E-02
6387 -0.3819662E-01
6388 -0.7318894E-01
6389 -0.1089192
6390 -0.1444867
6391 -0.1786215
6392 -0.2102244
6393 -0.2381866
6394 -0.2618034
6395 -0.2802094
6396 -0.2927782
6397 -0.2991932
6398 -0.2991932
6399 -0.2927782
6400 -0.2802094
6401 -0.2618034
6402 -0.2381866
6403 -0.2102244
6404 -0.1786215
6405 -0.1444867
6406 -0.1089191
6407 -0.7318892E-01
6408 -0.3819660E-01
6409 -0.5194640E-02
6410 0.2465586E-01
6411 0.5060248E-01
6412 0.7169896E-01
6413 0.8726590E-01
6414 0.9677950E-01
6415 0.1000000E+00
6416 0.9677950E-01
6417 0.8726588E-01
6418 0.7169896E-01
6419 0.5060248E-01
6420 0.2465584E-01
6421 -0.5194660E-02
6422 -0.3819662E-01
6423 -0.7318894E-01
6424 -0.1089192
6425 -0.1444867
6426 -0.1786215
6427 -0.2102244
6428 -0.2381866
6429 -0.2618034
6430 -0.2802094
6431 -0.2927782
6432 -0.2991932
6433 -0.2991932
6434 -0.2927782
6435 -0.2802094
6436 -0.2618034
6437 -0.2381866
6438 -0.2102244
6439 -0.1786215
6440 -0.1444867
6441 -0.1089191
6442 -0.7318892E-01
6443 -0.3819660E-01
6444 -0.5194640E-02
6445 0.2465586E-01
6446 0.5060248E-01
6447 0.7169896E-01
6448 0.8726590E-01
6449 0.9677950E-01
6450 0.1000000E+00
6451 0.9677950E-01
6452 0.8726588E-01
6453 0.7169896E-01
6454 0.5060248E-01
6455 0.2465584E-01
6456 -0.5194660E-02
6457 -0.3819662E-01
6458 -0.7318894E-01
6459 -0.1089192
6460 -0.1444867
6461 -0.1786215
6462 -0.2102244
6463 -0.2381866
6464 -0.2618034
6465 -0.2802094
6466 -0.2927782
6467 -0.2991932
6468 -0.2991932
6469 -0.2927782
6470 -0.2802094
6471 -0.2618034
6472 -0.2381866
6473 -0.2102244
6474 -0.1786215
6475 -0.1444867
6476 -0.1089191
6477 -0.7318892E-01
6478 -0.3819660E-01
6479 -0.5194640E-02
6480 0.2465586E-01
6481 0.5060248E-01
6482 0.7169896E-01
6483 0.8726590E-01
6484 0.9677950E-01
6485 0.1000000E+00
6486 0.9677950E-01
6487 0.8726588E-01
6488 0.7169896E-01
6489 0.5060248E-01
6490 0.2465584E-01
6491 -0.5194660E-02
6492 -0.3819662E-01
6493 -0.7318894E-01
6494 -0.1089192
6495 -0.1444867
6496 -0.1786215
6497 -0.2102244
6498 -0.2381866
6499 -0.2618034
6500 -0.2802094
6501 -0.2927782
6502 -0.2991932
6503 -0.2991932
6504 -0.2927782
6505 -0.2802094
6506 -0.2618034
6507 -0.2381866
6508 -0.2102244
6509 -0.1786215
6510 -0.1444867
6511 -0.1089191
6512 -0.7318892E-01
6513 -0.3819660E-01
6514 -0.5194640E-02
6515 0.2465586E-01
6516 0.5060248E-01
6517 0.7169896E-01
6518 0.8726590E-01
6519 0.9677950E-01
6520 0.1000000E+00
6521 0.9677950E-01
6522 0.8726588E-01
6523 0.7169896E-01
6524 0.5060248E-01
6525 0.2465584E-01
6526 -0.5194660E-02
6527 -0.3819662E-01
6528 -0.7318894E-01
6529 -0.1089192
6530 -0.1444867
6531 -0.1786215
6532 -0.2102244
6533 -0.2381866
6534 -0.2618034
6535 -0.2802094
6536 -0.2927782
6537 -0.2991932
6538 -0.2991932
6539 -0.2927782
6540 -0.2802094
6541 -0.2618034
6542 -0.2381866
6543 -0.2102244
6544 -0.1786215
6545 -0.1444867
6546 -0.1089191
6547 -0.7318892E-01
6548 -0.3819660E-01
6549 -0.5194640E-02
6550 0.2465586E-01
6551 0.5060248E-01
6552 0.7169896E-01
6553 0.8726590E-01
6554 0.9677950E-01
6555 0.1000000E+00
6556 0.9677950E-01
6557 0.8726588E-01
6558 0.7169896E-01
6559 0.5060248E-01
6560 0.2465584E-01
6561 -0.5194660E-02
6562 -0.3819662E-01
6563 -0.7318894E-01
6564 -0.1089192
6565 -0.1444867
6566 -0.1786215
6567 -0.2102244
6568 -0.2381866
6569 -0.2618034
6570 -0.2802094
6571 -0.2927782
6572 -0.2991932
6573 -0.2991932
6574 -0.2927782
6575 -0.2802094
6576 -0.2618034
6577 -0.2381866
6578 -0.2102244
6579 -0.1786215
6580 -0.1444867
6581 -0.1089191
6582 -0.7318892E-01
6583 -0.3819660E-01
6584 -0.5194640E-02
6585 0.2465586E-01
6586 0.5060248E-01
6587 0.7169896E-01
6588 0.8726590E-01
6589 0.9677950E-01
6590 0.1000000E+00
6591 0.9677950E-01
6592 0.8726588E-01
6593 0.7169896E-01
6594 0.5060248E-01
6595 0.2465584E-01
6596 -0.5194660E-02
6597 -0.3819662E-01
6598 -0.7318894E-01
6599 -0.1089192
6600 -0.1444867
6601 -0.1786215
6602 -0.2102244
6603 -0.2381866
6604 -0.2618034
6605 -0.2802094
6606 -0.2927782
6607 -0.2991932
6608 -0.2991932
6609 -0.2927782
6610 -0.2802094
6611 -0.2618034
6612 -0.2381866
6613 -0.2102244
6614 -0.1786215
6615 -0.1444867
6616 -0.1089191
6617 -0.7318892E-01
6618 -0.3819660E-01
6619 -0.5194640E-02
6620 0.2465586E-01
6621 0.5060248E-01
6622 0.7169896E-01
6623 0.8726590E-01
6624 0.9677950E-01
6625 0.1000000E+00
6626 0.9677950E-01
6627 0.8726588E-01
6628 0.7169896E-01
6629 0.5060248E-01
6630 0.2465584E-01
6631 -0.5194660E-02
6632 -0.3819662E-01
6633 -0.7318894E-01
6634 -0.1089192
6635 -0.1444867
6636 -0.1786215
6637 -0.2102244
6638 -0.2381866
6639 -0.2618034
6640 -0.2802094
6641 -0.2927782
6642 -0.2991932
6643 -0.2991932
6644 -0.2927782
6645 -0.2802094
6646 -0.2618034
6647 -0.2381866
6648 -0.2102244
6649 -0.1786215
6650 -0.1444867
6651 -0.1089191
6652 -0.7318892E-01
6653 -0.3819660E-01
6654 -0.5194640E-02
6655 0.2465586E-01
6656 0.5060248E-01
6657 0.7169896E-01
6658 0.8726590E-01
6659 0.9677950E-01
6660 0.1000000E+00
6661 0.9677950E-01
6662 0.8726588E-01
6663 0.7169896E-01
6664 0.5060248E-01
6665 0.2465584E-01
6666 -0.5194660E-02
6667 -0.3819662E-01
6668 -0.7318894E-01
6669 -0.1089192
6670 -0.1444867
6671 -0.1786215
6672 -0.2102244
6673 -0.2381866
6674 -0.2618034
6675 -0.2802094
6676 -0.2927782
6677 -0.2991932
6678 -0.2991932
6679 -0.2927782
6680 -0.2802094
6681 -0.2618034
6682 -0.2381866
6683 -0.2102244
6684 -0.1786215
6685 -0.1444867
6686 -0.1089191
6687 -0.7318892E-01
6688 -0.3819660E-01
6689 -0.5194640E-02
6690 0.2465586E-01
6691 0.5060248E-01
6692 0.7169896E-01
6693 0.8726590E-01
6694 0.9677950E-01
6695 0.1000000E+00
6696 0.9677950E-01
6697 0.8726588E-01
6698 0.7169896E-01
6699 0.5060248E-01
6700 0.2465584E-01
6701 -0.5194660E-02
6702 -0.3819662E-01
6703 -0.7318894E-01
6704 -0.1089192
6705 -0.1444867
6706 -0.1786215
6707 -0.2102244
6708 -0.2381866
6709 -0.2618034
6710 -0.2802094
6711 -0.2927782
6712 -0.2991932
6713 -0.2991932
6714 -0.2927782
6715 -0.2802094
6716 -0.2618034
6717 -0.2381866
6718 -0.2102244
6719 -0.1786215
6720 -0.1444867
6721 -0.1089191
6722 -0.7318892E-01
6723 -0.3819660E-01
6724 -0.5194640E-02
6725 0.2465586E-01
6726 0.5060248E-01
6727 0.7169896E-01
6728 0.8726590E-01
6729 0.9677950E-01
6730 0.1000000E+00
6731 0.9677950E-01
6732 0.8726588E-01
6733 0.7169896E-01
6734 0.5060248E-01
6735 0.2465584E-01
6736 -0.5194660E-02
6737 -0.3819662E-01
6738 -0.7318894E-01
6739 -0.1089192
6740 -0.1444867
6741 -0.1786215
6742 -0.2102244
6743 -0.2381866
6744 -0.2618034
6745 -0.2802094
6746 -0.2927782
6747 -0.2991932
6748 -0.2991932
6749 -0.2927782
6750 -0.2802094
6751 -0.2618034
6752 -0.2381866
6753 -0.2102244
6754 -0.1786215
6755 -0.1444867
6756 -0.1089191
6757 -0.7318892E-01
6758 -0.3819660E-01
6759 -0.5194640E-02
6760 0.2465586E-01
6761 0.5060248E-01
6762 0.7169896E-01
6763 0.8726590E-01
6764 0.9677950E-01
6765 0.1000000E+00
6766 0.9677950E-01
6767 0.8726588E-01
6768 0.7169896E-01
6769 0.5060248E-01
6770 0.2465584E-01
6771 -0.5194660E-02
6772 -0.3819662E-01
6773 -0.7318894E-01
6774 -0.1089192
6775 -0.1444867
6776 -0.1786215
6777 -0.2102244
6778 -0.2381866
6779 -0.2618034
6780 -0.2802094
6781 -0.2927782
6782 -0.2991932
6783 -0.2991932
6784 -0.2927782
6785 -0.2802094
6786 -0.2618034
6787 -0.2381866
6788 -0.2102244
6789 -0.1786215
6790 -0.1444867
6791 -0.1089191
6792 -0.7318892E-01
6793 -0.3819660E-01
6794 -0.5194640E-02
6795 0.2465586E-01
6796 0.5060248E-01
6797 0.7169896E-01
6798 0.8726590E-01
6799 0.9677950E-01
6800 0.1000000E+00
6801 0.9677950E-01
6802 0.8726588E-01
6803 0.7169896E-01
6804 0.5060248E-01
6805 0.2465584E-01
6806 -0.5194660E-02
6807 -0.3819662E-01
6808 -0.7318894E-01
6809 -0.1089192
6810 -0.1444867
6811 -0.1786215
6812 -0.2102244
6813 -0.2381866
6814 -0.2618034
6815 -0.2802094
6816 -0.2927782
6817 -0.2991932
6818 -0.2991932
6819 -0.2927782
6820 -0.2802094
6821 -0.2618034
6822 -0.2381866
6823 -0.2102244
6824 -0.1786215
6825 -0.1444867
6826 -0.1089191
6827 -0.7318892E-01
6828 -0.3819660E-01
6829 -0.5194640E-02
6830 0.2465586E-01
6831 0.5060248E-01
6832 0.7169896E-01
6833 0.8726590E-01
6834 0.9677950E-01
6835 0.1000000E+00
6836 0.9677950E-01
6837 0.8726588E-01
6838 0.7169896E-01
6839 0.5060248E-01
6840 0.2465584E-01
6841 -0.5194660E-02
6842 -0.3819662E-01
6843 -0.7318894E-01
6844 -0.1089192
6845 -0.1444867
6846 -0.1786215
6847 -0.2102244
6848 -0.2381866
6849 -0.2618034
6850 -0.2802094
6851 -0.2927782
6852 -0.2991932
6853 -0.2991932
6854 -0.2927782
6855 -0.2802094
6856 -0.2618034
6857 -0.2381866
6858 -0.2102244
6859 -0.1786215
6860 -0.1444867
6861 -0.1089191
6862 -0.7318892E-01
6863 -0.3819660E-01
6864 -0.5194640E-02
6865 0.2465586E-01
6866 0.5060248E-01
6867 0.7169896E-01
6868 0.8726590E-01
6869 0.9677950E-01
6870 0.1000000E+00
6871 0.9677950E-01
6872 0.8726588E-01
6873 0.7169896E-01
6874 0.5060248E-01
6875 0.2465584E-01
6876 -0.5194660E-02
6877 -0.3819662E-01
6878 -0.7318894E-01
6879 -0.1089192
6880 -0.1444867
6881 -0.1786215
6882 -0.2102244
6883 -0.2381866
6884 -0.2618034
6885 -0.2802094
6886 -0.2927782
6887 -0.2991932
6888 -0.2991932
6889 -0.2927782
6890 -0.2802094
6891 -0.2618034
6892 -0.2381866
6893 -0.2102244
6894 -0.1786215
6895 -0.1444867
6896 -0.1089191
6897 -0.7318892E-01
6898 -0.3819660E-01
6899 -0.5194640E-02
6900 0.2465586E-01
6901 0.5060248E-01
6902 0.7169896E-01
6903 0.8726590E-01
6904 0.9677950E-01
6905 0.1000000E+00
6906 0.9677950E-01
6907 0.8726588E-01
6908 0.7169896E-01
6909 0.5060248E-01
6910 0.2465584E-01
6911 -0.5194660E-02
6912 -0.3819662E-01
6913 -0.7318894E-01
6914 -0.1089192
6915 -0.1444867
6916 -0.1786215
6917 -0.2102244
6918 -0.2381866
6919 -0.2618034
6920 -0.2802094
6921 -0.2927782
6922 -0.2991932
6923 -0.2991932
6924 -0.2927782
6925 -0.2802094
6926 -0.2618034
6927 -0.2381866
6928 -0.2102244
6929 -0.1786215
6930 -0.1444867
6931 -0.1089191
6932 -0.7318892E-01
6933 -0.3819660E-01
6934 -0.5194640E-02
6935 0.2465586E-01
6936 0.5060248E-01
6937 0.7169896E-01
6938 0.8726590E-01
6939 0.9677950E-01
6940 0.1000000E+00
6941 0.9677950E-01
6942 0.8726588E-01
6943 0.7169896E-01
6944 0.5060248E-01
6945 0.2465584E-01
6946 -0.5194660E-02
6947 -0.3819662E-01
6948 -0.7318894E-01
6949 -0.1089192
6950 -0.1444867
6951 -0.1786215
6952 -0.2102244
6953 -0.2381866
6954 -0.2618034
6955 -0.2802094
6956 -0.2927782
6957 -0.2991932
6958 -0.2991932
6959 -0.2927782
6960 -0.2802094
6961 -0.2618034
6962 -0.2381866
6963 -0.2102244
6964 -0.1786215
6965 -0.1444867
6966 -0.1089191
6967 -0.7318892E-01
6968 -0.3819660E-01
6969 -0.5194640E-02
6970 0.2465586E-01
6971 0.5060248E-01
6972 0.7169896E-01
6973 0.8726590E-01
6974 0.9677950E-01
6975 0.1000000E+00
6976 0.9677950E-01
6977 0.8726588E-01
6978 0.7169896E-01
6979 0.5060248E-01
6980 0.2465584E-01
6981 -0.5194660E-02
6982 -0.3819662E-01
6983 -0.7318894E-01
6984 -0.1089192
6985 -0.1444867
6986 -0.1786215
6987 -0.2102244
6988 -0.2381866
6989 -0.2618034
6990 -0.2802094
6991 -0.2927782
6992 -0.2991932
6993 -0.2991932
6994 -0.2927782
6995 -0.2802094
6996 -0.2618034
6997 -0.2381866
6998 -0.2102244
6999 -0.1786215
7000 -0.1444867
7001 -0.1089191
7002 -0.7318892E-01
7003 -0.3819660E-01
7004 -0.5194640E-02
7005 0.2465586E-01
7006 0.5060248E-01
7007 0.7169896E-01
7008 0.8726590E-01
7009 0.9677950E-01
7010 0.1000000E+00
7011 0.9677950E-01
7012 0.8726588E-01
7013 0.7169896E-01
7014 0.5060248E-01
7015 0.2465584E-01
7016 -0.5194660E-02
7017 -0.3819662E-01
7018 -0.7318894E-01
7019 -0.1089192
7020 -0.1444867
7021 -0.1786215
7022 -0.2102244
7023 -0.2381866
7024 -0.2618034
7025 -0.2802094
7026 -0.2927782
7027 -0.2991932
7028 -0.2991932
7029 -0.2927782
7030 -0.2802094
7031 -0.2618034
7032 -0.2381866
7033 -0.2102244
7034 -0.1786215
7035 -0.1444867
7036 -0.1089191
7037 -0.7318892E-01
7038 -0.3819660E-01
7039 -0.5194640E-02
7040 0.2465586E-01
7041 0.5060248E-01
7042 0.7169896E-01
7043 0.8726590E-01
7044 0.9677950E-01
7045 0.1000000E+00
7046 0.9677950E-01
7047 0.8726588E-01
7048 0.7169896E-01
7049 0.5060248E-01
7050 0.2465584E-01
7051 -0.5194660E-02
7052 -0.3819662E-01
7053 -0.7318894E-01
7054 -0.1089192
7055 -0.1444867
7056 -0.1786215
7057 -0.2102244
7058 -0.2381866
7059 -0.2618034
7060 -0.2802094
7061 -0.2927782
7062 -0.2991932
7063 -0.2991932
7064 -0.2927782
7065 -0.2802094
7066 -0.2618034
7067 -0.2381866
7068 -0.2102244
7069 -0.1786215
7070 -0.1444867
7071 -0.1089191
7072 -0.7318892E-01
7073 -0.3819660E-01
7074 -0.5194640E-02
7075 0.2465586E-01
7076 0.5060248E-01
7077 0.7169896E-01
7078 0.8726590E-01
7079 0.9677950E-01
7080 0.1000000E+00
7081 0.9677950E-01
7082 0.8726588E-01
7083 0.7169896E-01
7084 0.5060248E-01
7085 0.2465584E-01
7086 -0.5194660E-02
7087 -0.3819662E-01
7088 -0.7318894E-01
7089 -0.1089192
7090 -0.1444867
7091 -0.1786215
7092 -0.2102244
7093 -0.2381866
7094 -0.2618034
7095 -0.2802094
7096 -0.2927782
7097 -0.2991932
7098 -0.2991932
7099 -0.2927782
7100 -0.2802094
7101 -0.2618034
7102 -0.2381866
7103 -0.2102244
7104 -0.1786215
7105 -0.1444867
7106 -0.1089191
7107 -0.7318892E-01
7108 -0.3819660E-01
7109 -0.5194640E-02
7110 0.2465586E-01
7111 0.5060248E-01
7112 0.7169896E-01
7113 0.8726590E-01
7114 0.9677950E-01
7115 0.1000000E+00
7116 0.9677950E-01
7117 0.8726588E-01
7118 0.7169896E-01
7119 0.5060248E-01
7120 0.2465584E-01
7121 -0.5194660E-02
7122 -0.3819662E-01
7123 -0.7318894E-01
7124 -0.1089192
7125 -0.1444867
7126 -0.1786215
7127 -0.2102244
7128 -0.2381866
7129 -0.2618034
7130 -0.2802094
7131 -0.2927782
7132 -0.2991932
7133 -0.2991932
7134 -0.2927782
7135 -0.2802094
7136 -0.2618034
7137 -0.2381866
7138 -0.2102244
7139 -0.1786215
7140 -0.1444867
7141 -0.1089191
7142 -0.7318892E-01
7143 -0.3819660E-01
7144 -0.5194640E-02
7145 0.2465586E-01
7146 0.5060248E-01
7147 0.7169896E-01
7148 0.8726590E-01
7149 0.9677950E-01
7150 0.1000000E+00
7151 0.9677950E-01
7152 0.8726588E-01
7153 0.7169896E-01
7154 0.5060248E-01
7155 0.2465584E-01
7156 -0.5194660E-02
7157 -0.3819662E-01
7158 -0.7318894E-01
7159 -0.1089192
7160 -0.1444867
7161 -0.1786215
7162 -0.2102244
7163 -0.2381866
7164 -0.2618034
7165 -0.2802094
7166 -0.2927782
7167 -0.2991932
7168 -0.2991932
7169 -0.2927782
7170 -0.2802094
7171 -0.2618034
7172 -0.2381866
7173 -0.2102244
7174 -0.1786215
7175 -0.1444867
7176 -0.1089191
7177 -0.7318892E-01
7178 -0.3819660E-01
7179 -0.5194640E-02
7180 0.2465586E-01
7181 0.5060248E-01
7182 0.7169896E-01
7183 0.8726590E-01
7184 0.9677950E-01
7185 0.1000000E+00
7186 0.9677950E-01
7187 0.8726588E-01
7188 0.7169896E-01
7189 0.5060248E-01
7190 0.2465584E-01
7191 -0.5194660E-02
7192 -0.3819662E-01
7193 -0.7318894E-01
7194 -0.1089192
7195 -0.1444867
7196 -0.1786215
7197 -0.2102244
7198 -0.2381866
7199 -0.2618034
7200 -0.2802094
7201 -0.2927782
7202 -0.2991932
7203 -0.2991932
7204 -0.2927782
7205 -0.2802094
7206 -0.2618034
7207 -0.2381866
7208 -0.2102244
7209 -0.1786215
7210 -0.1444867
7211 -0.1089191
7212 -0.7318892E-01
7213 -0.3819660E-01
7214 -0.5194640E-02
7215 0.2465586E-01
7216 0.5060248E-01
7217 0.7169896E-01
7218 0.8726590E-01
7219 0.9677950E-01
7220 0.1000000E+00
7221 0.9677950E-01
7222 0.8726588E-01
7223 0.7169896E-01
7224 0.5060248E-01
7225 0.2465584E-01
7226 -0.5194660E-02
7227 -0.3819662E-01
7228 -0.7318894E-01
7229 -0.1089192
7230 -0.1444867
7231 -0.1786215
7232 -0.2102244
7233 -0.2381866
7234 -0.2618034
7235 -0.2802094
7236 -0.2927782
7237 -0.2991932
7238 -0.2991932
7239 -0.2927782
7240 -0.2802094
7241 -0.2618034
7242 -0.2381866
7243 -0.2102244
7244 -0.1786215
7245 -0.1444867
7246 -0.1089191
7247 -0.7318892E-01
7248 -0.3819660E-01
7249 -0.5194640E-02
7250 0.2465586E-01
7251 0.5060248E-01
7252 0.7169896E-01
7253 0.8726590E-01
7254 0.9677950E-01
7255 0.1000000E+00
7256 0.9677950E-01
7257 0.8726588E-01
7258 0.7169896E-01
7259 0.5060248E-01
7260 0.2465584E-01
7261 -0.5194660E-02
7262 -0.3819662E-01
7263 -0.7318894E-01
7264 -0.1089192
7265 -0.1444867
7266 -0.1786215
7267 -0.2102244
7268 -0.2381866
7269 -0.2618034
7270 -0.2802094
7271 -0.2927782
7272 -0.2991932
7273 -0.2991932
7274 -0.2927782
7275 -0.2802094
7276 -0.2618034
7277 -0.2381866
7278 -0.2102244
7279 -0.1786215
7280 -0.1444867
7281 -0.1089191
7282 -0.7318892E-01
7283 -0.3819660E-01
7284 -0.5194640E-02
7285 0.2465586E-01
7286 0.5060248E-01
7287 0.7169896E-01
7288 0.8726590E-01
7289 0.9677950E-01
7290 0.1000000E+00
7291 0.9677950E-01
7292 0.8726588E-01
7293 0.7169896E-01
7294 0.5060248E-01
7295 0.2465584E-01
7296 -0.5194660E-02
7297 -0.3819662E-01
7298 -0.7318894E-01
7299 -0.1089192
7300 -0.1444867
7301 -0.1786215
7302 -0.2102244
7303 -0.2381866
7304 -0.2618034
7305 -0.2802094
7306 -0.2927782
7307 -0.2991932
7308 -0.2991932
7309 -0.2927782
7310 -0.2802094
7311 -0.2618034
7312 -0.2381866
7313 -0.2102244
7314 -0.1786215
7315 -0.1444867
7316 -0.1089191
7317 -0.7318892E-01
7318 -0.3819660E-01
7319 -0.5194640E-02
7320 0.2465586E-01
7321 0.5060248E-01
7322 0.7169896E-01
7323 0.8726590E-01
7324 0.9677950E-01
7325 0.1000000E+00
7326 0.9677950E-01
7327 0.8726588E-01
7328 0.7169896E-01
7329 0.5060248E-01
7330 0.2465584E-01
7331 -0.5194660E-02
7332 -0.3819662E-01
7333 -0.7318894E-01
7334 -0.1089192
7335 -0.1444867
7336 -0.1786215
7337 -0.2102244
7338 -0.2381866
7339 -0.2618034
7340 -0.2802094
7341 -0.2927782
7342 -0.2991932
7343 -0.2991932
7344 -0.2927782
7345 -0.2802094
7346 -0.2618034
7347 -0.2381866
7348 -0.2102244
7349 -0.1786215
7350 -0.1444867
7351 -0.1089191
7352 -0.7318892E-01
7353 -0.3819660E-01
7354 -0.5194640E-02
7355 0.2465586E-01
7356 0.5060248E-01
7357 0.7169896E-01
7358 0.8726590E-01
7359 0.9677950E-01
7360 0.1000000E+00
7361 0.9677950E-01
7362 0.8726588E-01
7363 0.7169896E-01
7364 0.5060248E-01
7365 0.2465584E-01
7366 -0.5194660E-02
7367 -0.3819662E-01
7368 -0.7318894E-01
7369 -0.1089192
7370 -0.1444867
7371 -0.1786215
7372 -0.2102244
7373 -0.2381866
7374 -0.2618034
7375 -0.2802094
7376 -0.2927782
7377 -0.2991932
7378 -0.2991932
7379 -0.2927782
7380 -0.2802094
7381 -0.2618034
7382 -0.2381866
7383 -0.2102244
7384 -0.1786215
7385 -0.1444867
7386 -0.1089191
7387 -0.7318892E-01
7388 -0.3819660E-01
7389 -0.5194640E-02
7390 0.2465586E-01
7391 0.5060248E-01
7392 0.7169896E-01
7393 0.8726590E-01
7394 0.9677950E-01
7395 0.1000000E+00
7396 0.9677950E-01
7397 0.8726588E-01
7398 0.7169896E-01
7399 0.5060248E-01
7400 0.2465584E-01
7401 -0.5194660E-02
7402 -0.3819662E-01
7403 -0.7318894E-01
7404 -0.1089192
7405 -0.1444867
7406 -0.1786215
7407 -0.2102244
7408 -0.2381866
7409 -0.2618034
7410 -0.2802094
7411 -0.2927782
7412 -0.2991932
7413 -0.2991932
7414 -0.2927782
7415 -0.2802094
7416 -0.2618034
7417 -0.2381866
7418 -0.2102244
7419 -0.1786215
7420 -0.1444867
7421 -0.1089191
7422 -0.7318892E-01
7423 -0.3819660E-01
7424 -0.5194640E-02
7425 0.2465586E-01
7426 0.5060248E-01
7427 0.7169896E-01
7428 0.8726590E-01
7429 0.9677950E-01
7430 0.1000000E+00
7431 0.9677950E-01
7432 0.8726588E-01
7433 0.7169896E-01
7434 0.5060248E-01
7435 0.2465584E-01
7436 -0.5194660E-02
7437 -0.3819662E-01
7438 -0.7318894E-01
7439 -0.1089192
7440 -0.1444867
7441 -0.1786215
7442 -0.2102244
7443 -0.2381866
7444 -0.2618034
7445 -0.2802094
7446 -0.2927782
7447 -0.2991932
7448 -0.2991932
7449 -0.2927782
7450 -0.2802094
7451 -0.2618034
7452 -0.2381866
7453 -0.2102244
7454 -0.1786215
7455 -0.1444867
7456 -0.1089191
7457 -0.7318892E-01
7458 -0.3819660E-01
7459 -0.5194640E-02
7460 0.2465586E-01
7461 0.5060248E-01
7462 0.7169896E-01
7463 0.8726590E-01
7464 0.9677950E-01
7465 0.1000000E+00
7466 0.9677950E-01
7467 0.8726588E-01
7468 0.7169896E-01
7469 0.5060248E-01
7470 0.2465584E-01
7471 -0.5194660E-02
7472 -0.3819662E-01
7473 -0.7318894E-01
7474 -0.1089192
7475 -0.1444867
7476 -0.1786215
7477 -0.2102244
7478 -0.2381866
7479 -0.2618034
7480 -0.2802094
7481 -0.2927782
7482 -0.2991932
7483 -0.2991932
7484 -0.2927782
7485 -0.2802094
7486 -0.2618034
7487 -0.2381866
7488 -0.2102244
7489 -0.1786215
7490 -0.1444867
7491 -0.1089191
7492 -0.7318892E-01
7493 -0.3819660E-01
7494 -0.5194640E-02
7495 0.2465586E-01
7496 0.5060248E-01
7497 0.7169896E-01
7498 0.8726590E-01
7499 0.9677950E-01
7500 0.1000000E+00
7501 0.9677950E-01
7502 0.8726588E-01
7503 0.7169896E-01
7504 0.5060248E-01
7505 0.2465584E-01
7506 -0.5194660E-02
7507 -0.3819662E-01
7508 -0.7318894E-01
7509 -0.1089192
7510 -0.1444867
7511 -0.1786215
7512 -0.2102244
7513 -0.2381866
7514 -0.2618034
7515 -0.2802094
7516 -0.2927782
7517 -0.2991932
7518 -0.2991932
7519 -0.2927782
7520 -0.2802094
7521 -0.2618034
7522 -0.2381866
7523 -0.2102244
7524 -0.1786215
7525 -0.1444867
7526 -0.1089191
7527 -0.7318892E-01
7528 -0.3819660E-01
7529 -0.5194640E-02
7530 0.2465586E-01
7531 0.5060248E-01
7532 0.7169896E-01
7533 0.8726590E-01
7534 0.9677950E-01
7535 0.1000000E+00
7536 0.9677950E-01
7537 0.8726588E-01
7538 0.7169896E-01
7539 0.5060248E-01
7540 0.2465584E-01
7541 -0.5194660E-02
7542 -0.3819662E-01
7543 -0.7318894E-01
7544 -0.1089192
7545 -0.1444867
7546 -0.1786215
7547 -0.2102244
7548 -0.2381866
7549 -0.2618034
7550 -0.2802094
7551 -0.2927782
7552 -0.2991932
7553 -0.2991932
7554 -0.2927782
7555 -0.2802094
7556 -0.2618034
7557 -0.2381866
7558 -0.2102244
7559 -0.1786215
7560 -0.1444867
7561 -0.1089191
7562 -0.7318892E-01
7563 -0.3819660E-01
7564 -0.5194640E-02
7565 0.2465586E-01
7566 0.5060248E-01
7567 0.7169896E-01
7568 0.8726590E-01
7569 0.9677950E-01
7570 0.1000000E+00
7571 0.9677950E-01
7572 0.8726588E-01
7573 0.7169896E-01
7574 0.5060248E-01
7575 0.2465584E-01
7576 -0.5194660E-02
7577 -0.3819662E-01
7578 -0.7318894E-01
7579 -0.1089192
7580 -0.1444867
7581 -0.1786215
7582 -0.2102244
7583 -0.2381866
7584 -0.2618034
7585 -0.2802094
7586 -0.2927782
7587 -0.2991932
7588 -0.2991932
7589 -0.2927782
7590 -0.2802094
7591 -0.2618034
7592 -0.2381866
7593 -0.2102244
7594 -0.1786215
7595 -0.1444867
7596 -0.1089191
7597 -0.7318892E-01
7598 -0.3819660E-01
7599 -0.5194640E-02
7600 0.2465586E-01
7601 0.5060248E-01
7602 0.7169896E-01
7603 0.8726590E-01
7604 0.9677950E-01
7605 0.1000000E+00
7606 0.9677950E-01
7607 0.8726588E-01
7608 0.7169896E-01
7609 0.5060248E-01
7610 0.2465584E-01
7611 -0.5194660E-02
7612 -0.3819662E-01
7613 -0.7318894E-01
7614 -0.1089192
7615 -0.1444867
7616 -0.1786215
7617 -0.2102244
7618 -0.2381866
7619 -0.2618034
7620 -0.2802094
7621 -0.2927782
7622 -0.2991932
7623 -0.2991932
7624 -0.2927782
7625 -0.2802094
7626 -0.2618034
7627 -0.2381866
7628 -0.2102244
7629 -0.1786215
7630 -0.1444867
7631 -0.1089191
7632 -0.7318892E-01
7633 -0.3819660E-01
7634 -0.5194640E-02
7635 0.2465586E-01
7636 0.5060248E-01
7637 0.7169896E-01
7638 0.8726590E-01
7639 0.9677950E-01
7640 0.1000000E+00
7641 0.9677950E-01
7642 0.8726588E-01
7643 0.7169896E-01
7644 0.5060248E-01
7645 0.2465584E-01
7646 -0.5194660E-02
7647 -0.3819662E-01
7648 -0.7318894E-01
7649 -0.1089192
7650 -0.1444867
7651 -0.1786215
7652 -0.2102244
7653 -0.2381866
7654 -0.2618034
7655 -0.2802094
7656 -0.2927782
7657 -0.2991932
7658 -0.2991932
7659 -0.2927782
7660 -0.2802094
7661 -0.2618034
7662 -0.2381866
7663 -0.2102244
7664 -0.1786215
7665 -0.1444867
7666 -0.1089191
7667 -0.7318892E-01
7668 -0.3819660E-01
7669 -0.5194640E-02
7670 0.2465586E-01
7671 0.5060248E-01
7672 0.7169896E-01
7673 0.8726590E-01
7674 0.9677950E-01
7675 0.1000000E+00
7676 0.9677950E-01
7677 0.8726588E-01
7678 0.7169896E-01
7679 0.5060248E-01
7680 0.2465584E-01
7681 -0.5194660E-02
7682 -0.3819662E-01
7683 -0.7318894E-01
7684 -0.1089192
7685 -0.1444867
7686 -0.1786215
7687 -0.2102244
7688 -0.2381866
7689 -0.2618034
7690 -0.2802094
7691 -0.2927782
7692 -0.2991932
7693 -0.2991932
7694 -0.2927782
7695 -0.2802094
7696 -0.2618034
7697 -0.2381866
7698 -0.2102244
7699 -0.1786215
7700 -0.1444867
7701 -0.1089191
7702 -0.7318892E-01
7703 -0.3819660E-01
7704 -0.5194640E-02
7705 0.2465586E-01
7706 0.5060248E-01
7707 0.7169896E-01
7708 0.8726590E-01
7709 0.9677950E-01
7710 0.1000000E+00
7711 0.9677950E-01
7712 0.8726588E-01
7713 0.7169896E-01
7714 0.5060248E-01
7715 0.2465584E-01
7716 -0.5194660E-02
7717 -0.3819662E-01
7718 -0.7318894E-01
7719 -0.1089192
7720 -0.1444867
7721 -0.1786215
7722 -0.2102244
7723 -0.2381866
7724 -0.2618034
7725 -0.2802094
7726 -0.2927782
7727 -0.2991932
7728 -0.2991932
7729 -0.2927782
7730 -0.2802094
7731 -0.2618034
7732 -0.2381866
7733 -0.2102244
7734 -0.1786215
7735 -0.1444867
7736 -0.1089191
7737 -0.7318892E-01
7738 -0.3819660E-01
7739 -0.5194640E-02
7740 0.2465586E-01
7741 0.5060248E-01
7742 0.7169896E-01
7743 0.8726590E-01
7744 0.9677950E-01
7745 0.1000000E+00
7746 0.9677950E-01
7747 0.8726588E-01
7748 0.7169896E-01
7749 0.5060248E-01
7750 0.2465584E-01
7751 -0.5194660E-02
7752 -0.3819662E-01
7753 -0.7318894E-01
7754 -0.1089192
7755 -0.1444867
7756 -0.1786215
7757 -0.2102244
7758 -0.2381866
7759 -0.2618034
7760 -0.2802094
7761 -0.2927782
7762 -0.2991932
7763 -0.2991932
7764 -0.2927782
7765 -0.2802094
7766 -0.2618034
7767 -0.2381866
7768 -0.2102244
7769 -0.1786215
7770 -0.1444867
7771 -0.1089191
7772 -0.7318892E-01
7773 -0.3819660E-01
7774 -0.5194640E-02
7775 0.2465586E-01
7776 0.5060248E-01
7777 0.7169896E-01
7778 0.8726590E-01
7779 0.9677950E-01
7780 0.1000000E+00
7781 0.9677950E-01
7782 0.8726588E-01
7783 0.7169896E-01
7784 0.5060248E-01
7785 0.2465584E-01
7786 -0.5194660E-02
7787 -0.3819662E-01
7788 -0.7318894E-01
7789 -0.1089192
7790 -0.1444867
7791 -0.1786215
7792 -0.2102244
7793 -0.2381866
7794 -0.2618034
7795 -0.2802094
7796 -0.2927782
7797 -0.2991932
7798 -0.2991932
7799 -0.2927782
7800 -0.2802094
7801 -0.2618034
7802 -0.2381866
7803 -0.2102244
7804 -0.1786215
7805 -0.1444867
7806 -0.1089191
7807 -0.7318892E-01
7808 -0.3819660E-01
7809 -0.5194640E-02
7810 0.2465586E-01
7811 0.5060248E-01
7812 0.7169896E-01
7813 0.8726590E-01
7814 0.9677950E-01
7815 0.1000000E+00
7816 0.9677950E-01
7817 0.8726588E-01
7818 0.7169896E-01
7819 0.5060248E-01
7820 0.2465584E-01
7821 -0.5194660E-02
7822 -0.3819662E-01
7823 -0.7318894E-01
7824 -0.1089192
7825 -0.1444867
7826 -0.1786215
7827 -0.2102244
7828 -0.2381866
7829 -0.2618034
7830 -0.2802094
7831 -0.2927782
7832 -0.2991932
7833 -0.2991932
7834 -0.2927782
7835 -0.2802094
7836 -0.2618034
7837 -0.2381866
7838 -0.2102244
7839 -0.1786215
7840 -0.1444867
7841 -0.1089191
7842 -0.7318892E-01
7843 -0.3819660E-01
7844 -0.5194640E-02
7845 0.2465586E-01
7846 0.5060248E-01
7847 0.7169896E-01
7848 0.8726590E-01
7849 0.9677950E-01
7850 0.1000000E+00
7851 0.9677950E-01
7852 0.8726588E-01
7853 0.7169896E-01
7854 0.5060248E-01
7855 0.2465584E-01
7856 -0.5194660E-02
7857 -0.3819662E-01
7858 -0.7318894E-01
7859 -0.1089192
7860 -0.1444867
7861 -0.1786215
7862 -0.2102244
7863 -0.2381866
7864 -0.2618034
7865 -0.2802094
7866 -0.2927782
7867 -0.2991932
7868 -0.2991932
7869 -0.2927782
7870 -0.2802094
7871 -0.2618034
7872 -0.2381866
7873 -0.2102244
7874 -0.1786215
7875 -0.1444867
7876 -0.1089191
7877 -0.7318892E-01
7878 -0.3819660E-01
7879 -0.5194640E-02
7880 0.2465586E-01
7881 0.5060248E-01
7882 0.7169896E-01
7883 0.8726590E-01
7884 0.9677950E-01
7885 0.1000000E+00
7886 0.9677950E-01
7887 0.8726588E-01
7888 0.7169896E-01
7889 0.5060248E-01
7890 0.2465584E-01
7891 -0.5194660E-02
7892 -0.3819662E-01
7893 -0.7318894E-01
7894 -0.1089192
7895 -0.1444867
7896 -0.1786215
7897 -0.2102244
7898 -0.2381866
7899 -0.2618034
7900 -0.2802094
7901 -0.2927782
7902 -0.2991932
7903 -0.2991932
7904 -0.2927782
7905 -0.2802094
7906 -0.2618034
7907 -0.2381866
7908 -0.2102244
7909 -0.1786215
7910 -0.1444867
7911 -0.1089191
7912 -0.7318892E-01
7913 -0.3819660E-01
7914 -0.5194640E-02
7915 0.2465586E-01
7916 0.5060248E-01
7917 0.7169896E-01
7918 0.8726590E-01
7919 0.9677950E-01
7920 0.1000000E+00
7921 0.9677950E-01
7922 0.8726588E-01
7923 0.7169896E-01
7924 0.5060248E-01
7925 0.2465584E-01
7926 -0.5194660E-02
7927 -0.3819662E-01
7928 -0.7318894E-01
7929 -0.1089192
7930 -0.1444867
7931 -0.1786215
7932 -0.2102244
7933 -0.2381866
7934 -0.2618034
7935 -0.2802094
7936 -0.2927782
7937 -0.2991932
7938 -0.2991932
7939 -0.2927782
7940 -0.2802094
7941 -0.2618034
7942 -0.2381866
7943 -0.2102244
7944 -0.1786215
7945 -0.1444867
7946 -0.1089191
7947 -0.7318892E-01
7948 -0.3819660E-01
7949 -0.5194640E-02
7950 0.2465586E-01
7951 0.5060248E-01
7952 0.7169896E-01
7953 0.8726590E-01
7954 0.9677950E-01
7955 0.1000000E+00
7956 0.9677950E-01
7957 0.8726588E-01
7958 0.7169896E-01
7959 0.5060248E-01
7960 0.2465584E-01
7961 -0.5194660E-02
7962 -0.3819662E-01
7963 -0.7318894E-01
7964 -0.1089192
7965 -0.1444867
7966 -0.1786215
7967 -0.2102244
7968 -0.2381866
7969 -0.2618034
7970 -0.2802094
7971 -0.2927782
7972 -0.2991932
7973 -0.2991932
7974 -0.2927782
7975 -0.2802094
7976 -0.2618034
7977 -0.2381866
7978 -0.2102244
7979 -0.1786215
7980 -0.1444867
7981 -0.1089191
7982 -0.7318892E-01
7983 -0.3819660E-01
7984 -0.5194640E-02
7985 0.2465586E-01
7986 0.5060248E-01
7987 0.7169896E-01
7988 0.8726590E-01
7989 0.9677950E-01
7990 0.1000000E+00
7991 0.9677950E-01
7992 0.8726588E-01
7993 0.7169896E-01
7994 0.5060248E-01
7995 0.2465584E-01
7996 -0.5194660E-02
7997 -0.3819662E-01
7998 -0.7318894E-01
7999 -0.1089192
8000 -0.1444867
8001 -0.1786215
8002 -0.2102244
8003 -0.2381866
8004 -0.2618034
8005 -0.2802094
8006 -0.2927782
8007 -0.2991932
8008 -0.2991932
8009 -0.2927782
8010 -0.2802094
8011 -0.2618034
8012 -0.2381866
8013 -0.2102244
8014 -0.1786215
8015 -0.1444867
8016 -0.1089191
8017 -0.7318892E-01
8018 -0.3819660E-01
8019 -0.5194640E-02
8020 0.2465586E-01
8021 0.5060248E-01
8022 0.7169896E-01
8023 0.8726590E-01
8024 0.9677950E-01
8025 0.1000000E+00
8026 0.9677950E-01
8027 0.8726588E-01
8028 0.7169896E-01
8029 0.5060248E-01
8030 0.2465584E-01
8031 -0.5194660E-02
8032 -0.3819662E-01
8033 -0.7318894E-01
8034 -0.1089192
8035 -0.1444867
8036 -0.1786215
8037 -0.2102244
8038 -0.2381866
8039 -0.2618034
8040 -0.2802094
8041 -0.2927782
8042 -0.2991932
8043 -0.2991932
8044 -0.2927782
8045 -0.2802094
8046 -0.2618034
8047 -0.2381866
8048 -0.2102244
8049 -0.1786215
8050 -0.1444867
8051 -0.1089191
8052 -0.7318892E-01
8053 -0.3819660E-01
8054 -0.5194640E-02
8055 0.2465586E-01
8056 0.5060248E-01
8057 0.7169896E-01
8058 0.8726590E-01
8059 0.9677950E-01
8060 0.1000000E+00
8061 0.9677950E-01
8062 0.8726588E-01
8063 0.7169896E-01
8064 0.5060248E-01
8065 0.2465584E-01
8066 -0.5194660E-02
8067 -0.3819662E-01
8068 -0.7318894E-01
8069 -0.1089192
8070 -0.1444867
8071 -0.1786215
8072 -0.2102244
8073 -0.2381866
8074 -0.2618034
8075 -0.2802094
8076 -0.2927782
8077 -0.2991932
8078 -0.2991932
8079 -0.2927782
8080 -0.2802094
8081 -0.2618034
8082 -0.2381866
8083 -0.2102244
8084 -0.1786215
8085 -0.1444867
8086 -0.1089191
8087 -0.7318892E-01
8088 -0.3819660E-01
8089 -0.5194640E-02
8090 0.2465586E-01
8091 0.5060248E-01
8092 0.7169896E-01
8093 0.8726590E-01
8094 0.9677950E-01
8095 0.1000000E+00
8096 0.9677950E-01
8097 0.8726588E-01
8098 0.7169896E-01
8099 0.5060248E-01
8100 0.2465584E-01
8101 -0.5194660E-02
8102 -0.3819662E-01
8103 -0.7318894E-01
8104 -0.1089192
8105 -0.1444867
8106 -0.1786215
8107 -0.2102244
8108 -0.2381866
8109 -0.2618034
8110 -0.2802094
8111 -0.2927782
8112 -0.2991932
8113 -0.2991932
8114 -0.2927782
8115 -0.2802094
8116 -0.2618034
8117 -0.2381866
8118 -0.2102244
8119 -0.1786215
8120 -0.1444867
8121 -0.1089191
8122 -0.7318892E-01
8123 -0.3819660E-01
8124 -0.5194640E-02
8125 0.2465586E-01
8126 0.5060248E-01
8127 0.7169896E-01
8128 0.8726590E-01
8129 0.9677950E-01
8130 0.1000000E+00
8131 0.9677950E-01
8132 0.8726588E-01
8133 0.7169896E-01
8134 0.5060248E-01
8135 0.2465584E-01
8136 -0.5194660E-02
8137 -0.3819662E-01
8138 -0.7318894E-01
8139 -0.1089192
8140 -0.1444867
8141 -0.1786215
8142 -0.2102244
8143 -0.2381866
8144 -0.2618034
8145 -0.2802094
8146 -0.2927782
8147 -0.2991932
8148 -0.2991932
8149 -0.2927782
8150 -0.2802094
8151 -0.2618034
8152 -0.2381866
8153 -0.2102244
8154 -0.1786215
8155 -0.1444867
8156 -0.1089191
8157 -0.7318892E-01
8158 -0.3819660E-01
8159 -0.5194640E-02
8160 0.2465586E-01
8161 0.5060248E-01
8162 0.7169896E-01
8163 0.8726590E-01
8164 0.9677950E-01
8165 0.1000000E+00
8166 0.9677950E-01
8167 0.8726588E-01
8168 0.7169896E-01
8169 0.5060248E-01
8170 0.2465584E-01
8171 -0.5194660E-02
8172 -0.3819662E-01
8173 -0.7318894E-01
8174 -0.1089192
8175 -0.1444867
8176 -0.1786215
8177 -0.2102244
8178 -0.2381866
8179 -0.2618034
8180 -0.2802094
8181 -0.2927782
8182 -0.2991932
8183 -0.2991932
8184 -0.2927782
8185 -0.2802094
8186 -0.2618034
8187 -0.2381866
8188 -0.2102244
8189 -0.1786215
8190 -0.1444867
8191 -0.1089191
8192 -0.7318892E-01
8193 -0.3819660E-01
8194 -0.5194640E-02
8195 0.2465586E-01
8196 0.5060248E-01
8197 0.7169896E-01
8198 0.8726590E-01
8199 0.9677950E-01
8200 0.1000000E+00
8201 0.9677950E-01
8202 0.8726588E-01
8203 0.7169896E-01
8204 0.5060248E-01
8205 0.2465584E-01
8206 -0.5194660E-02
8207 -0.3819662E-01
8208 -0.7318894E-01
8209 -0.1089192
8210 -0.1444867
8211 -0.1786215
8212 -0.2102244
8213 -0.2381866
8214 -0.2618034
8215 -0.2802094
8216 -0.2927782
8217 -0.2991932
8218 -0.2991932
8219 -0.2927782
8220 -0.2802094
8221 -0.2618034
8222 -0.2381866
8223 -0.2102244
8224 -0.1786215
8225 -0.1444867
8226 -0.1089191
8227 -0.7318892E-01
8228 -0.3819660E-01
8229 -0.5194640E-02
8230 0.2465586E-01
8231 0.5060248E-01
8232 0.7169896E-01
8233 0.8726590E-01
8234 0.9677950E-01
8235 0.1000000E+00
8236 0.9677950E-01
8237 0.8726588E-01
8238 0.7169896E-01
8239 0.5060248E-01
8240 0.2465584E-01
8241 -0.5194660E-02
8242 -0.3819662E-01
8243 -0.7318894E-01
8244 -0.1089192
8245 -0.1444867
8246 -0.1786215
8247 -0.2102244
8248 -0.2381866
8249 -0.2618034
8250 -0.2802094
8251 -0.2927782
8252 -0.2991932
8253 -0.2991932
8254 -0.2927782
8255 -0.2802094
8256 -0.2618034
8257 -0.2381866
8258 -0.2102244
8259 -0.1786215
8260 -0.1444867
8261 -0.1089191
8262 -0.7318892E-01
8263 -0.3819660E-01
8264 -0.5194640E-02
8265 0.2465586E-01
8266 0.5060248E-01
8267 0.7169896E-01
8268 0.8726590E-01
8269 0.9677950E-01
8270 0.1000000E+00
8271 0.9677950E-01
8272 0.8726588E-01
8273 0.7169896E-01
8274 0.5060248E-01
8275 0.2465584E-01
8276 -0.5194660E-02
8277 -0.3819662E-01
8278 -0.7318894E-01
8279 -0.1089192
8280 -0.1444867
8281 -0.1786215
8282 -0.2102244
8283 -0.2381866
8284 -0.2618034
8285 -0.2802094
8286 -0.2927782
8287 -0.2991932
8288 -0.2991932
8289 -0.2927782
8290 -0.2802094
8291 -0.2618034
8292 -0.2381866
8293 -0.2102244
8294 -0.1786215
8295 -0.1444867
8296 -0.1089191
8297 -0.7318892E-01
8298 -0.3819660E-01
8299 -0.5194640E-02
8300 0.2465586E-01
8301 0.5060248E-01
8302 0.7169896E-01
8303 0.8726590E-01
8304 0.9677950E-01
8305 0.1000000E+00
8306 0.9677950E-01
8307 0.8726588E-01
8308 0.7169896E-01
8309 0.5060248E-01
8310 0.2465584E-01
8311 -0.5194660E-02
8312 -0.3819662E-01
8313 -0.7318894E-01
8314 -0.1089192
8315 -0.1444867
8316 -0.1786215
8317 -0.2102244
8318 -0.2381866
8319 -0.2618034
8320 -0.2802094
8321 -0.2927782
8322 -0.2991932
8323 -0.2991932
8324 -0.2927782
8325 -0.2802094
8326 -0.2618034
8327 -0.2381866
8328 -0.2102244
8329 -0.1786215
8330 -0.1444867
8331 -0.1089191
8332 -0.7318892E-01
8333 -0.3819660E-01
8334 -0.5194640E-02
8335 0.2465586E-01
8336 0.5060248E-01
8337 0.7169896E-01
8338 0.8726590E-01
8339 0.9677950E-01
8340 0.1000000E+00
8341 0.9677950E-01
8342 0.8726588E-01
8343 0.7169896E-01
8344 0.5060248E-01
8345 0.2465584E-01
8346 -0.5194660E-02
8347 -0.3819662E-01
8348 -0.7318894E-01
8349 -0.1089192
8350 -0.1444867
8351 -0.1786215
8352 -0.2102244
8353 -0.2381866
8354 -0.2618034
8355 -0.2802094
8356 -0.2927782
8357 -0.2991932
8358 -0.2991932
8359 -0.2927782
8360 -0.2802094
8361 -0.2618034
8362 -0.2381866
8363 -0.2102244
8364 -0.1786215
8365 -0.1444867
8366 -0.1089191
8367 -0.7318892E-01
8368 -0.3819660E-01
8369 -0.5194640E-02
8370 0.2465586E-01
8371 0.5060248E-01
8372 0.7169896E-01
8373 0.8726590E-01
8374 0.9677950E-01
8375 0.1000000E+00
8376 0.9677950E-01
8377 0.8726588E-01
8378 0.7169896E-01
8379 0.5060248E-01
8380 0.2465584E-01
8381 -0.5194660E-02
8382 -0.3819662E-01
8383 -0.7318894E-01
8384 -0.1089192
8385 -0.1444867
8386 -0.1786215
8387 -0.2102244
8388 -0.2381866
8389 -0.2618034
8390 -0.2802094
8391 -0.2927782
8392 -0.2991932
8393 -0.2991932
8394 -0.2927782
8395 -0.2802094
8396 -0.2618034
8397 -0.2381866
8398 -0.2102244
8399 -0.1786215
8400 -0.1444867
8401 -0.1089191
8402 -0.7318892E-01
8403 -0.3819660E-01
8404 -0.5194640E-02
8405 0.2465586E-01
8406 0.5060248E-01
8407 0.7169896E-01
8408 0.8726590E-01
8409 0.9677950E-01
8410 0.1000000E+00
8411 0.9677950E-01
8412 0.8726588E-01
8413 0.7169896E-01
8414 0.5060248E-01
8415 0.2465584E-01
8416 -0.5194660E-02
8417 -0.3819662E-01
8418 -0.7318894E-01
8419 -0.1089192
8420 -0.1444867
8421 -0.1786215
8422 -0.2102244
8423 -0.2381866
8424 -0.2618034
8425 -0.2802094
8426 -0.2927782
8427 -0.2991932
8428 -0.2991932
8429 -0.2927782
8430 -0.2802094
8431 -0.2618034
8432 -0.2381866
8433 -0.2102244
8434 -0.1786215
8435 -0.1444867
8436 -0.1089191
8437 -0.7318892E-01
8438 -0.3819660E-01
8439 -0.5194640E-02
8440 0.2465586E-01
8441 0.5060248E-01
8442 0.7169896E-01
8443 0.8726590E-01
8444 0.9677950E-01
8445 0.1000000E+00
8446 0.9677950E-01
8447 0.8726588E-01
8448 0.7169896E-01
8449 0.5060248E-01
8450 0.2465584E-01
8451 -0.5194660E-02
8452 -0.3819662E-01
8453 -0.7318894E-01
8454 -0.1089192
8455 -0.1444867
8456 -0.1786215
8457 -0.2102244
8458 -0.2381866
8459 -0.2618034
8460 -0.2802094
8461 -0.2927782
8462 -0.2991932
8463 -0.2991932
8464 -0.2927782
8465 -0.2802094
8466 -0.2618034
8467 -0.2381866
8468 -0.2102244
8469 -0.1786215
8470 -0.1444867
8471 -0.1089191
8472 -0.7318892E-01
8473 -0.3819660E-01
8474 -0.5194640E-02
8475 0.2465586E-01
8476 0.5060248E-01
8477 0.7169896E-01
8478 0.8726590E-01
8479 0.9677950E-01
8480 0.1000000E+00
8481 0.9677950E-01
8482 0.8726588E-01
8483 0.7169896E-01
8484 0.5060248E-01
8485 0.2465584E-01
8486 -0.5194660E-02
8487 -0.3819662E-01
8488 -0.7318894E-01
8489 -0.1089192
8490 -0.1444867
8491 -0.1786215
8492 -0.2102244
8493 -0.2381866
8494 -0.2618034
8495 -0.2802094
8496 -0.2927782
8497 -0.2991932
8498 -0.2991932
8499 -0.2927782
8500 -0.2802094
8501 -0.2618034
8502 -0.2381866
8503 -0.2102244
8504 -0.1786215
8505 -0.1444867
8506 -0.1089191
8507 -0.7318892E-01
8508 -0.3819660E-01
8509 -0.5194640E-02
8510 0.2465586E-01
8511 0.5060248E-01
8512 0.7169896E-01
8513 0.8726590E-01
8514 0.9677950E-01
8515 0.1000000E+00
8516 0.9677950E-01
8517 0.8726588E-01
8518 0.7169896E-01
8519 0.5060248E-01
8520 0.2465584E-01
8521 -0.5194660E-02
8522 -0.3819662E-01
8523 -0.7318894E-01
8524 -0.1089192
8525 -0.1444867
8526 -0.1786215
8527 -0.2102244
8528 -0.2381866
8529 -0.2618034
8530 -0.2802094
8531 -0.2927782
8532 -0.2991932
8533 -0.2991932
8534 -0.2927782
8535 -0.2802094
8536 -0.2618034
8537 -0.2381866
8538 -0.2102244
8539 -0.1786215
8540 -0.1444867
8541 -0.1089191
8542 -0.7318892E-01
8543 -0.3819660E-01
8544 -0.5194640E-02
8545 0.2465586E-01
8546 0.5060248E-01
8547 0.7169896E-01
8548 0.8726590E-01
8549 0.9677950E-01
8550 0.1000000E+00
8551 0.9677950E-01
8552 0.8726588E-01
8553 0.7169896E-01
8554 0.5060248E-01
8555 0.2465584E-01
8556 -0.5194660E-02
8557 -0.3819662E-01
8558 -0.7318894E-01
8559 -0.1089192
8560 -0.1444867
8561 -0.1786215
8562 -0.2102244
8563 -0.2381866
8564 -0.2618034
8565 -0.2802094
8566 -0.2927782
8567 -0.2991932
8568 -0.2991932
8569 -0.2927782
8570 -0.2802094
8571 -0.2618034
8572 -0.2381866
8573 -0.2102244
8574 -0.1786215
8575 -0.1444867
8576 -0.1089191
8577 -0.7318892E-01
8578 -0.3819660E-01
8579 -0.5194640E-02
8580 0.2465586E-01
8581 0.5060248E-01
8582 0.7169896E-01
8583 0.8726590E-01
8584 0.9677950E-01
8585 0.1000000E+00
8586 0.9677950E-01
8587 0.8726588E-01
8588 0.7169896E-01
8589 0.5060248E-01
8590 0.2465584E-01
8591 -0.5194660E-02
8592 -0.3819662E-01
8593 -0.7318894E-01
8594 -0.1089192
8595 -0.1444867
8596 -0.1786215
8597 -0.2102244
8598 -0.2381866
8599 -0.2618034
8600 -0.2802094
8601 -0.2927782
8602 -0.2991932
8603 -0.2991932
8604 -0.2927782
8605 -0.2802094
8606 -0.2618034
8607 -0.2381866
8608 -0.2102244
8609 -0.1786215
8610 -0.1444867
8611 -0.1089191
8612 -0.7318892E-01
8613 -0.3819660E-01
8614 -0.5194640E-02
8615 0.2465586E-01
8616 0.5060248E-01
8617 0.7169896E-01
8618 0.8726590E-01
8619 0.9677950E-01
8620 0.1000000E+00
8621 0.9677950E-01
8622 0.8726588E-01
8623 0.7169896E-01
8624 0.5060248E-01
8625 0.2465584E-01
8626 -0.5194660E-02
8627 -0.3819662E-01
8628 -0.7318894E-01
8629 -0.1089192
8630 -0.1444867
8631 -0.1786215
8632 -0.2102244
8633 -0.2381866
8634 -0.2618034
8635 -0.2802094
8636 -0.2927782
8637 -0.2991932
8638 -0.2991932
8639 -0.2927782
8640 -0.2802094
8641 -0.2618034
8642 -0.2381866
8643 -0.2102244
8644 -0.1786215
8645 -0.1444867
8646 -0.1089191
8647 -0.7318892E-01
8648 -0.3819660E-01
8649 -0.5194640E-02
8650 0.2465586E-01
8651 0.5060248E-01
8652 0.7169896E-01
8653 0.8726590E-01
8654 0.9677950E-01
8655 0.1000000E+00
8656 0.9677950E-01
8657 0.8726588E-01
8658 0.7169896E-01
8659 0.5060248E-01
8660 0.2465584E-01
8661 -0.5194660E-02
8662 -0.3819662E-01
8663 -0.7318894E-01
8664 -0.1089192
8665 -0.1444867
8666 -0.1786215
8667 -0.2102244
8668 -0.2381866
8669 -0.2618034
8670 -0.2802094
8671 -0.2927782
8672 -0.2991932
8673 -0.2991932
8674 -0.2927782
8675 -0.2802094
8676 -0.2618034
8677 -0.2381866
8678 -0.2102244
8679 -0.1786215
8680 -0.1444867
8681 -0.1089191
8682 -0.7318892E-01
8683 -0.3819660E-01
8684 -0.5194640E-02
8685 0.2465586E-01
8686 0.5060248E-01
8687 0.7169896E-01
8688 0.8726590E-01
8689 0.9677950E-01
8690 0.1000000E+00
8691 0.9677950E-01
8692 0.8726588E-01
8693 0.7169896E-01
8694 0.5060248E-01
8695 0.2465584E-01
8696 -0.5194660E-02
8697 -0.3819662E-01
8698 -0.7318894E-01
8699 -0.1089192
8700 -0.1444867
8701 -0.1786215
8702 -0.2102244
8703 -0.2381866
8704 -0.2618034
8705 -0.2802094
8706 -0.2927782
8707 -0.2991932
8708 -0.2991932
8709 -0.2927782
8710 -0.2802094
8711 -0.2618034
8712 -0.2381866
8713 -0.2102244
8714 -0.1786215
8715 -0.1444867
8716 -0.1089191
8717 -0.7318892E-01
8718 -0.3819660E-01
8719 -0.5194640E-02
8720 0.2465586E-01
8721 0.5060248E-01
8722 0.7169896E-01
8723 0.8726590E-01
8724 0.9677950E-01
8725 0.1000000E+00
8726 0.9677950E-01
8727 0.8726588E-01
8728 0.7169896E-01
8729 0.5060248E-01
8730 0.2465584E-01
8731 -0.5194660E-02
8732 -0.3819662E-01
8733 -0.7318894E-01
8734 -0.1089192
8735 -0.1444867
8736 -0.1786215
8737 -0.2102244
8738 -0.2381866
8739 -0.2618034
8740 -0.2802094
8741 -0.2927782
8742 -0.2991932
8743 -0.2991932
8744 -0.2927782
8745 -0.2802094
8746 -0.2618034
8747 -0.2381866
8748 -0.2102244
8749 -0.1786215
8750 -0.1444867
8751 -0.1089191
8752 -0.7318892E-01
8753 -0.3819660E-01
8754 -0.5194640E-02
8755 0.2465586E-01
8756 0.5060248E-01
8757 0.7169896E-01
8758 0.8726590E-01
8759 0.9677950E-01
8760 0.1000000E+00
8761 0.9677950E-01
8762 0.8726588E-01
8763 0.7169896E-01
8764 0.5060248E-01
8765 0.2465584E-01
8766 -0.5194660E-02
8767 -0.3819662E-01
8768 -0.7318894E-01
8769 -0.1089192
8770 -0.1444867
8771 -0.1786215
8772 -0.2102244
8773 -0.2381866
8774 -0.2618034
8775 -0.2802094
8776 -0.2927782
8777 -0.2991932
8778 -0.2991932
8779 -0.2927782
8780 -0.2802094
8781 -0.2618034
8782 -0.2381866
8783 -0.2102244
8784 -0.1786215
8785 -0.1444867
8786 -0.1089191
8787 -0.7318892E-01
8788 -0.3819660E-01
8789 -0.5194640E-02
8790 0.2465586E-01
8791 0.5060248E-01
8792 0.7169896E-01
8793 0.8726590E-01
8794 0.9677950E-01
8795 0.1000000E+00
8796 0.9677950E-01
8797 0.8726588E-01
8798 0.7169896E-01
8799 0.5060248E-01
8800 0.2465584E-01
8801 -0.5194660E-02
8802 -0.3819662E-01
8803 -0.7318894E-01
8804 -0.1089192
8805 -0.1444867
8806 -0.1786215
8807 -0.2102244
8808 -0.2381866
8809 -0.2618034
8810 -0.2802094
8811 -0.2927782
8812 -0.2991932
8813 -0.2991932
8814 -0.2927782
8815 -0.2802094
8816 -0.2618034
8817 -0.2381866
8818 -0.2102244
8819 -0.1786215
8820 -0.1444867
8821 -0.1089191
8822 -0.7318892E-01
8823 -0.3819660E-01
8824 -0.5194640E-02
8825 0.2465586E-01
8826 0.5060248E-01
8827 0.7169896E-01
8828 0.8726590E-01
8829 0.9677950E-01
8830 0.1000000E+00
8831 0.9677950E-01
8832 0.8726588E-01
8833 0.7169896E-01
8834 0.5060248E-01
8835 0.2465584E-01
8836 -0.5194660E-02
8837 -0.3819662E-01
8838 -0.7318894E-01
8839 -0.1089192
8840 -0.1444867
8841 -0.1786215
8842 -0.2102244
8843 -0.2381866
8844 -0.2618034
8845 -0.2802094
8846 -0.2927782
8847 -0.2991932
8848 -0.2991932
8849 -0.2927782
8850 -0.2802094
8851 -0.2618034
8852 -0.2381866
8853 -0.2102244
8854 -0.1786215
8855 -0.1444867
8856 -0.1089191
8857 -0.7318892E-01
8858 -0.3819660E-01
8859 -0.5194640E-02
8860 0.2465586E-01
8861 0.5060248E-01
8862 0.7169896E-01
8863 0.8726590E-01
8864 0.9677950E-01
8865 0.1000000E+00
8866 0.9677950E-01
8867 0.8726588E-01
8868 0.7169896E-01
8869 0.5060248E-01
8870 0.2465584E-01
8871 -0.5194660E-02
8872 -0.3819662E-01
8873 -0.7318894E-01
8874 -0.1089192
8875 -0.1444867
8876 -0.1786215
8877 -0.2102244
8878 -0.2381866
8879 -0.2618034
8880 -0.2802094
8881 -0.2927782
8882 -0.2991932
8883 -0.2991932
8884 -0.2927782
8885 -0.2802094
8886 -0.2618034
8887 -0.2381866
8888 -0.2102244
8889 -0.1786215
8890 -0.1444867
8891 -0.1089191
8892 -0.7318892E-01
8893 -0.3819660E-01
8894 -0.5194640E-02
8895 0.2465586E-01
8896 0.5060248E-01
8897 0.7169896E-01
8898 0.8726590E-01
8899 0.9677950E-01
8900 0.1000000E+00
8901 0.9677950E-01
8902 0.8726588E-01
8903 0.7169896E-01
8904 0.5060248E-01
8905 0.2465584E-01
8906 -0.5194660E-02
8907 -0.3819662E-01
8908 -0.7318894E-01
8909 -0.1089192
8910 -0.1444867
8911 -0.1786215
8912 -0.2102244
8913 -0.2381866
8914 -0.2618034
8915 -0.2802094
8916 -0.2927782
8917 -0.2991932
8918 -0.2991932
8919 -0.2927782
8920 -0.2802094
8921 -0.2618034
8922 -0.2381866
8923 -0.2102244
8924 -0.1786215
8925 -0.1444867
8926 -0.1089191
8927 -0.7318892E-01
8928 -0.3819660E-01
8929 -0.5194640E-02
8930 0.2465586E-01
8931 0.5060248E-01
8932 0.7169896E-01
8933 0.8726590E-01
8934 0.9677950E-01
8935 0.1000000E+00
8936 0.9677950E-01
8937 0.8726588E-01
8938 0.7169896E-01
8939 0.5060248E-01
8940 0.2465584E-01
8941 -0.5194660E-02
8942 -0.3819662E-01
8943 -0.7318894E-01
8944 -0.1089192
8945 -0.1444867
8946 -0.1786215
8947 -0.2102244
8948 -0.2381866
8949 -0.2618034
8950 -0.2802094
8951 -0.2927782
8952 -0.2991932
8953 -0.2991932
8954 -0.2927782
8955 -0.2802094
8956 -0.2618034
8957 -0.2381866
8958 -0.2102244
8959 -0.1786215
8960 -0.1444867
8961 -0.1089191
8962 -0.7318892E-01
8963 -0.3819660E-01
8964 -0.5194640E-02
8965 0.2465586E-01
8966 0.5060248E-01
8967 0.7169896E-01
8968 0.8726590E-01
8969 0.9677950E-01
8970 0.1000000E+00
8971 0.9677950E-01
8972 0.8726588E-01
8973 0.7169896E-01
8974 0.5060248E-01
8975 0.2465584E-01
8976 -0.5194660E-02
8977 -0.3819662E-01
8978 -0.7318894E-01
8979 -0.1089192
8980 -0.1444867
8981 -0.1786215
8982 -0.2102244
8983 -0.2381866
8984 -0.2618034
8985 -0.2802094
8986 -0.2927782
8987 -0.2991932
8988 -0.2991932
8989 -0.2927782
8990 -0.2802094
8991 -0.2618034
8992 -0.2381866
8993 -0.2102244
8994 -0.1786215
8995 -0.1444867
8996 -0.1089191
8997 -0.7318892E-01
8998 -0.3819660E-01
8999 -0.5194640E-02
9000 0.2465586E-01
9001 0.5060248E-01
9002 0.7169896E-01
9003 0.8726590E-01
9004 0.9677950E-01
9005 0.1000000E+00
9006 0.9677950E-01
9007 0.8726588E-01
9008 0.7169896E-01
9009 0.5060248E-01
9010 0.2465584E-01
9011 -0.5194660E-02
9012 -0.3819662E-01
9013 -0.7318894E-01
9014 -0.1089192
9015 -0.1444867
9016 -0.1786215
9017 -0.2102244
9018 -0.2381866
9019 -0.2618034
9020 -0.2802094
9021 -0.2927782
9022 -0.2991932
9023 -0.2991932
9024 -0.2927782
9025 -0.2802094
9026 -0.2618034
9027 -0.2381866
9028 -0.2102244
9029 -0.1786215
9030 -0.1444867
9031 -0.1089191
9032 -0.7318892E-01
9033 -0.3819660E-01
9034 -0.5194640E-02
9035 0.2465586E-01
9036 0.5060248E-01
9037 0.7169896E-01
9038 0.8726590E-01
9039 0.9677950E-01
9040 0.1000000E+00
9041 0.9677950E-01
9042 0.8726588E-01
9043 0.7169896E-01
9044 0.5060248E-01
9045 0.2465584E-01
9046 -0.5194660E-02
9047 -0.3819662E-01
9048 -0.7318894E-01
9049 -0.1089192
9050 -0.1444867
9051 -0.1786215
9052 -0.2102244
9053 -0.2381866
9054 -0.2618034
9055 -0.2802094
9056 -0.2927782
9057 -0.2991932
9058 -0.2991932
9059 -0.2927782
9060 -0.2802094
9061 -0.2618034
9062 -0.2381866
9063 -0.2102244
9064 -0.1786215
9065 -0.1444867
9066 -0.1089191
9067 -0.7318892E-01
9068 -0.3819660E-01
9069 -0.5194640E-02
9070 0.2465586E-01
9071 0.5060248E-01
9072 0.7169896E-01
9073 0.8726590E-01
9074 0.9677950E-01
9075 0.1000000E+00
9076 0.9677950E-01
9077 0.8726588E-01
9078 0.7169896E-01
9079 0.5060248E-01
9080 0.2465584E-01
9081 -0.5194660E-02
9082 -0.3819662E-01
9083 -0.7318894E-01
9084 -0.1089192
9085 -0.1444867
9086 -0.1786215
9087 -0.2102244
9088 -0.2381866
9089 -0.2618034
9090 -0.2802094
9091 -0.2927782
9092 -0.2991932
9093 -0.2991932
9094 -0.2927782
9095 -0.2802094
9096 -0.2618034
9097 -0.2381866
9098 -0.2102244
9099 -0.1786215
9100 -0.1444867
9101 -0.1089191
9102 -0.7318892E-01
9103 -0.3819660E-01
9104 -0.5194640E-02
9105 0.2465586E-01
9106 0.5060248E-01
9107 0.7169896E-01
9108 0.8726590E-01
9109 0.9677950E-01
9110 0.1000000E+00
9111 0.9677950E-01
9112 0.8726588E-01
9113 0.7169896E-01
9114 0.5060248E-01
9115 0.2465584E-01
9116 -0.5194660E-02
9117 -0.3819662E-01
9118 -0.7318894E-01
9119 -0.1089192
9120 -0.1444867
9121 -0.1786215
9122 -0.2102244
9123 -0.2381866
9124 -0.2618034
9125 -0.2802094
9126 -0.2927782
9127 -0.2991932
9128 -0.2991932
9129 -0.2927782
9130 -0.2802094
9131 -0.2618034
9132 -0.2381866
9133 -0.2102244
9134 -0.1786215
9135 -0.1444867
9136 -0.1089191
9137 -0.7318892E-01
9138 -0.3819660E-01
9139 -0.5194640E-02
9140 0.2465586E-01
9141 0.5060248E-01
9142 0.7169896E-01
9143 0.8726590E-01
9144 0.9677950E-01
9145 0.1000000E+00
9146 0.9677950E-01
9147 0.8726588E-01
9148 0.7169896E-01
9149 0.5060248E-01
9150 0.2465584E-01
9151 -0.5194660E-02
9152 -0.3819662E-01
9153 -0.7318894E-01
9154 -0.1089192
9155 -0.1444867
9156 -0.1786215
9157 -0.2102244
9158 -0.2381866
9159 -0.2618034
9160 -0.2802094
9161 -0.2927782
9162 -0.2991932
9163 -0.2991932
9164 -0.2927782
9165 -0.2802094
9166 -0.2618034
9167 -0.2381866
9168 -0.2102244
9169 -0.1786215
9170 -0.1444867
9171 -0.1089191
9172 -0.7318892E-01
9173 -0.3819660E-01
9174 -0.5194640E-02
9175 0.2465586E-01
9176 0.5060248E-01
9177 0.7169896E-01
9178 0.8726590E-01
9179 0.9677950E-01
9180 0.1000000E+00
9181 0.9677950E-01
9182 0.8726588E-01
9183 0.7169896E-01
9184 0.5060248E-01
9185 0.2465584E-01
9186 -0.5194660E-02
9187 -0.3819662E-01
9188 -0.7318894E-01
9189 -0.1089192
9190 -0.1444867
9191 -0.1786215
9192 -0.2102244
9193 -0.2381866
9194 -0.2618034
9195 -0.2802094
9196 -0.2927782
9197 -0.2991932
9198 -0.2991932
9199 -0.2927782
9200 -0.2802094
9201 -0.2618034
9202 -0.2381866
9203 -0.2102244
9204 -0.1786215
9205 -0.1444867
9206 -0.1089191
9207 -0.7318892E-01
9208 -0.3819660E-01
9209 -0.5194640E-02
9210 0.2465586E-01
9211 0.5060248E-01
9212 0.7169896E-01
9213 0.8726590E-01
9214 0.9677950E-01
9215 0.1000000E+00
9216 0.9677950E-01
9217 0.8726588E-01
9218 0.7169896E-01
9219 0.5060248E-01
9220 0.2465584E-01
9221 -0.5194660E-02
9222 -0.3819662E-01
9223 -0.7318894E-01
9224 -0.1089192
9225 -0.1444867
9226 -0.1786215
9227 -0.2102244
9228 -0.2381866
9229 -0.2618034
9230 -0.2802094
9231 -0.2927782
9232 -0.2991932
9233 -0.2991932
9234 -0.2927782
9235 -0.2802094
9236 -0.2618034
9237 -0.2381866
9238 -0.2102244
9239 -0.1786215
9240 -0.1444867
9241 -0.1089191
9242 -0.7318892E-01
9243 -0.3819660E-01
9244 -0.5194640E-02
9245 0.2465586E-01
9246 0.5060248E-01
9247 0.7169896E-01
9248 0.8726590E-01
9249 0.9677950E-01
9250 0.1000000E+00
9251 0.9677950E-01
9252 0.8726588E-01
9253 0.7169896E-01
9254 0.5060248E-01
9255 0.2465584E-01
9256 -0.5194660E-02
9257 -0.3819662E-01
9258 -0.7318894E-01
9259 -0.1089192
9260 -0.1444867
9261 -0.1786215
9262 -0.2102244
9263 -0.2381866
9264 -0.2618034
9265 -0.2802094
9266 -0.2927782
9267 -0.2991932
9268 -0.2991932
9269 -0.2927782
9270 -0.2802094
9271 -0.2618034
9272 -0.2381866
9273 -0.2102244
9274 -0.1786215
9275 -0.1444867
9276 -0.1089191
9277 -0.7318892E-01
9278 -0.3819660E-01
9279 -0.5194640E-02
9280 0.2465586E-01
9281 0.5060248E-01
9282 0.7169896E-01
9283 0.8726590E-01
9284 0.9677950E-01
9285 0.1000000E+00
9286 0.9677950E-01
9287 0.8726588E-01
9288 0.7169896E-01
9289 0.5060248E-01
9290 0.2465584E-01
9291 -0.5194660E-02
9292 -0.3819662E-01
9293 -0.7318894E-01
9294 -0.1089192
9295 -0.1444867
9296 -0.1786215
9297 -0.2102244
9298 -0.2381866
9299 -0.2618034
9300 -0.2802094
9301 -0.2927782
9302 -0.2991932
9303 -0.2991932
9304 -0.2927782
9305 -0.2802094
9306 -0.2618034
9307 -0.2381866
9308 -0.2102244
9309 -0.1786215
9310 -0.1444867
9311 -0.1089191
9312 -0.7318892E-01
9313 -0.3819660E-01
9314 -0.5194640E-02
9315 0.2465586E-01
9316 0.5060248E-01
9317 0.7169896E-01
9318 0.8726590E-01
9319 0.9677950E-01
9320 0.1000000E+00
9321 0.9677950E-01
9322 0.8726588E-01
9323 0.7169896E-01
9324 0.5060248E-01
9325 0.2465584E-01
9326 -0.5194660E-02
9327 -0.3819662E-01
9328 -0.7318894E-01
9329 -0.1089192
9330 -0.1444867
9331 -0.1786215
9332 -0.2102244
9333 -0.2381866
9334 -0.2618034
9335 -0.2802094
9336 -0.2927782
9337 -0.2991932
9338 -0.2991932
9339 -0.2927782
9340 -0.2802094
9341 -0.2618034
9342 -0.2381866
9343 -0.2102244
9344 -0.1786215
9345 -0.1444867
9346 -0.1089191
9347 -0.7318892E-01
9348 -0.3819660E-01
9349 -0.5194640E-02
9350 0.2465586E-01
9351 0.5060248E-01
9352 0.7169896E-01
9353 0.8726590E-01
9354 0.9677950E-01
9355 0.1000000E+00
9356 0.9677950E-01
9357 0.8726588E-01
9358 0.7169896E-01
9359 0.5060248E-01
9360 0.2465584E-01
9361 -0.5194660E-02
9362 -0.3819662E-01
9363 -0.7318894E-01
9364 -0.1089192
9365 -0.1444867
9366 -0.1786215
9367 -0.2102244
9368 -0.2381866
9369 -0.2618034
9370 -0.2802094
9371 -0.2927782
9372 -0.2991932
9373 -0.2991932
9374 -0.2927782
9375 -0.2802094
9376 -0.2618034
9377 -0.2381866
9378 -0.2102244
9379 -0.1786215
9380 -0.1444867
9381 -0.1089191
9382 -0.7318892E-01
9383 -0.3819660E-01
9384 -0.5194640E-02
9385 0.2465586E-01
9386 0.5060248E-01
9387 0.7169896E-01
9388 0.8726590E-01
9389 0.9677950E-01
9390 0.1000000E+00
9391 0.9677950E-01
9392 0.8726588E-01
9393 0.7169896E-01
9394 0.5060248E-01
9395 0.2465584E-01
9396 -0.5194660E-02
9397 -0.3819662E-01
9398 -0.7318894E-01
9399 -0.1089192
9400 -0.1444867
9401 -0.1786215
9402 -0.2102244
9403 -0.2381866
9404 -0.2618034
9405 -0.2802094
9406 -0.2927782
9407 -0.2991932
9408 -0.2991932
9409 -0.2927782
9410 -0.2802094
9411 -0.2618034
9412 -0.2381866
9413 -0.2102244
9414 -0.1786215
9415 -0.1444867
9416 -0.1089191
9417 -0.7318892E-01
9418 -0.3819660E-01
9419 -0.5194640E-02
9420 0.2465586E-01
9421 0.5060248E-01
9422 0.7169896E-01
9423 0.8726590E-01
9424 0.9677950E-01
9425 0.1000000E+00
9426 0.9677950E-01
9427 0.8726588E-01
9428 0.7169896E-01
9429 0.5060248E-01
9430 0.2465584E-01
9431 -0.5194660E-02
9432 -0.3819662E-01
9433 -0.7318894E-01
9434 -0.1089192
9435 -0.1444867
9436 -0.1786215
9437 -0.2102244
9438 -0.2381866
9439 -0.2618034
9440 -0.2802094
9441 -0.2927782
9442 -0.2991932
9443 -0.2991932
9444 -0.2927782
9445 -0.2802094
9446 -0.2618034
9447 -0.2381866
9448 -0.2102244
9449 -0.1786215
9450 -0.1444867
9451 -0.1089191
9452 -0.7318892E-01
9453 -0.3819660E-01
9454 -0.5194640E-02
9455 0.2465586E-01
9456 0.5060248E-01
9457 0.7169896E-01
9458 0.8726590E-01
9459 0.9677950E-01
9460 0.1000000E+00
9461 0.9677950E-01
9462 0.8726588E-01
9463 0.7169896E-01
9464 0.5060248E-01
9465 0.2465584E-01
9466 -0.5194660E-02
9467 -0.3819662E-01
9468 -0.7318894E-01
9469 -0.1089192
9470 -0.1444867
9471 -0.1786215
9472 -0.2102244
9473 -0.2381866
9474 -0.2618034
9475 -0.2802094
9476 -0.2927782
9477 -0.2991932
9478 -0.2991932
9479 -0.2927782
9480 -0.2802094
9481 -0.2618034
9482 -0.2381866
9483 -0.2102244
9484 -0.1786215
9485 -0.1444867
9486 -0.1089191
9487 -0.7318892E-01
9488 -0.3819660E-01
9489 -0.5194640E-02
9490 0.2465586E-01
9491 0.5060248E-01
9492 0.7169896E-01
9493 0.8726590E-01
9494 0.9677950E-01
9495 0.1000000E+00
9496 0.9677950E-01
9497 0.8726588E-01
9498 0.7169896E-01
9499 0.5060248E-01
9500 0.2465584E-01
9501 -0.5194660E-02
9502 -0.3819662E-01
9503 -0.7318894E-01
9504 -0.1089192
9505 -0.1444867
9506 -0.1786215
9507 -0.2102244
9508 -0.2381866
9509 -0.2618034
9510 -0.2802094
9511 -0.2927782
9512 -0.2991932
9513 -0.2991932
9514 -0.2927782
9515 -0.2802094
9516 -0.2618034
9517 -0.2381866
9518 -0.2102244
9519 -0.1786215
9520 -0.1444867
9521 -0.1089191
9522 -0.7318892E-01
9523 -0.3819660E-01
9524 -0.5194640E-02
9525 0.2465586E-01
9526 0.5060248E-01
9527 0.7169896E-01
9528 0.8726590E-01
9529 0.9677950E-01
9530 0.1000000E+00
9531 0.9677950E-01
9532 0.8726588E-01
9533 0.7169896E-01
9534 0.5060248E-01
9535 0.2465584E-01
9536 -0.5194660E-02
9537 -0.3819662E-01
9538 -0.7318894E-01
9539 -0.1089192
9540 -0.1444867
9541 -0.1786215
9542 -0.2102244
9543 -0.2381866
9544 -0.2618034
9545 -0.2802094
9546 -0.2927782
9547 -0.2991932
9548 -0.2991932
9549 -0.2927782
9550 -0.2802094
9551 -0.2618034
9552 -0.2381866
9553 -0.2102244
9554 -0.1786215
9555 -0.1444867
9556 -0.1089191
9557 -0.7318892E-01
9558 -0.3819660E-01
9559 -0.5194640E-02
9560 0.2465586E-01
9561 0.5060248E-01
9562 0.7169896E-01
9563 0.8726590E-01
9564 0.9677950E-01
9565 0.1000000E+00
9566 0.9677950E-01
9567 0.8726588E-01
9568 0.7169896E-01
9569 0.5060248E-01
9570 0.2465584E-01
9571 -0.5194660E-02
9572 -0.3819662E-01
9573 -0.7318894E-01
9574 -0.1089192
9575 -0.1444867
9576 -0.1786215
9577 -0.2102244
9578 -0.2381866
9579 -0.2618034
9580 -0.2802094
9581 -0.2927782
9582 -0.2991932
9583 -0.2991932
9584 -0.2927782
9585 -0.2802094
9586 -0.2618034
9587 -0.2381866
9588 -0.2102244
9589 -0.1786215
9590 -0.1444867
9591 -0.1089191
9592 -0.7318892E-01
9593 -0.3819660E-01
9594 -0.5194640E-02
9595 0.2465586E-01
9596 0.5060248E-01
9597 0.7169896E-01
9598 0.8726590E-01
9599 0.9677950E-01
9600 0.1000000E+00
9601 0.9677950E-01
9602 0.8726588E-01
9603 0.7169896E-01
9604 0.5060248E-01
9605 0.2465584E-01
9606 -0.5194660E-02
9607 -0.3819662E-01
9608 -0.7318894E-01
9609 -0.1089192
9610 -0.1444867
9611 -0.1786215
9612 -0.2102244
9613 -0.2381866
9614 -0.2618034
9615 -0.2802094
9616 -0.2927782
9617 -0.2991932
9618 -0.2991932
9619 -0.2927782
9620 -0.2802094
9621 -0.2618034
9622 -0.2381866
9623 -0.2102244
9624 -0.1786215
9625 -0.1444867
9626 -0.1089191
9627 -0.7318892E-01
9628 -0.3819660E-01
9629 -0.5194640E-02
9630 0.2465586E-01
9631 0.5060248E-01
9632 0.7169896E-01
9633 0.8726590E-01
9634 0.9677950E-01
9635 0.1000000E+00
9636 0.9677950E-01
9637 0.8726588E-01
9638 0.7169896E-01
9639 0.5060248E-01
9640 0.2465584E-01
9641 -0.5194660E-02
9642 -0.3819662E-01
9643 -0.7318894E-01
9644 -0.1089192
9645 -0.1444867
9646 -0.1786215
9647 -0.2102244
9648 -0.2381866
9649 -0.2618034
9650 -0.2802094
9651 -0.2927782
9652 -0.2991932
9653 -0.2991932
9654 -0.2927782
9655 -0.2802094
9656 -0.2618034
9657 -0.2381866
9658 -0.2102244
9659 -0.1786215
9660 -0.1444867
9661 -0.1089191
9662 -0.7318892E-01
9663 -0.3819660E-01
9664 -0.5194640E-02
9665 0.2465586E-01
9666 0.5060248E-01
9667 0.7169896E-01
9668 0.8726590E-01
9669 0.9677950E-01
9670 0.1000000E+00
9671 0.9677950E-01
9672 0.8726588E-01
9673 0.7169896E-01
9674 0.5060248E-01
9675 0.2465584E-01
9676 -0.5194660E-02
9677 -0.3819662E-01
9678 -0.7318894E-01
9679 -0.1089192
9680 -0.1444867
9681 -0.1786215
9682 -0.2102244
9683 -0.2381866
9684 -0.2618034
9685 -0.2802094
9686 -0.2927782
9687 -0.2991932
9688 -0.2991932
9689 -0.2927782
9690 -0.2802094
9691 -0.2618034
9692 -0.2381866
9693 -0.2102244
9694 -0.1786215
9695 -0.1444867
9696 -0.1089191
9697 -0.7318892E-01
9698 -0.3819660E-01
9699 -0.5194640E-02
9700 0.2465586E-01
9701 0.5060248E-01
9702 0.7169896E-01
9703 0.8726590E-01
9704 0.9677950E-01
9705 0.1000000E+00
9706 0.9677950E-01
9707 0.8726588E-01
9708 0.7169896E-01
9709 0.5060248E-01
9710 0.2465584E-01
9711 -0.5194660E-02
9712 -0.3819662E-01
9713 -0.7318894E-01
9714 -0.1089192
9715 -0.1444867
9716 -0.1786215
9717 -0.2102244
9718 -0.2381866
9719 -0.2618034
9720 -0.2802094
9721 -0.2927782
9722 -0.2991932
9723 -0.2991932
9724 -0.2927782
9725 -0.2802094
9726 -0.2618034
9727 -0.2381866
9728 -0.2102244
9729 -0.1786215
9730 -0.1444867
9731 -0.1089191
9732 -0.7318892E-01
9733 -0.3819660E-01
9734 -0.5194640E-02
9735 0.2465586E-01
9736 0.5060248E-01
9737 0.7169896E-01
9738 0.8726590E-01
9739 0.9677950E-01
9740 0.1000000E+00
9741 0.9677950E-01
9742 0.8726588E-01
9743 0.7169896E-01
9744 0.5060248E-01
9745 0.2465584E-01
9746 -0.5194660E-02
9747 -0.3819662E-01
9748 -0.7318894E-01
9749 -0.1089192
9750 -0.1444867
9751 -0.1786215
9752 -0.2102244
9753 -0.2381866
9754 -0.2618034
9755 -0.2802094
9756 -0.2927782
9757 -0.2991932
9758 -0.2991932
9759 -0.2927782
9760 -0.2802094
9761 -0.2618034
9762 -0.2381866
9763 -0.2102244
9764 -0.1786215
9765 -0.1444867
9766 -0.1089191
9767 -0.7318892E-01
9768 -0.3819660E-01
9769 -0.5194640E-02
9770 0.2465586E-01
9771 0.5060248E-01
9772 0.7169896E-01
9773 0.8726590E-01
9774 0.9677950E-01
9775 0.1000000E+00
9776 0.9677950E-01
9777 0.8726588E-01
9778 0.7169896E-01
9779 0.5060248E-01
9780 0.2465584E-01
9781 -0.5194660E-02
9782 -0.3819662E-01
9783 -0.7318894E-01
9784 -0.1089192
9785 -0.1444867
9786 -0.1786215
9787 -0.2102244
9788 -0.2381866
9789 -0.2618034
9790 -0.2802094
9791 -0.2927782
9792 -0.2991932
9793 -0.2991932
9794 -0.2927782
9795 -0.2802094
9796 -0.2618034
9797 -0.2381866
9798 -0.2102244
9799 -0.1786215
9800 -0.1444867
9801 -0.1089191
9802 -0.7318892E-01
9803 -0.3819660E-01
9804 -0.5194640E-02
9805 0.2465586E-01
9806 0.5060248E-01
9807 0.7169896E-01
9808 0.8726590E-01
9809 0.9677950E-01
9810 0.1000000E+00
9811 0.9677950E-01
9812 0.8726588E-01
9813 0.7169896E-01
9814 0.5060248E-01
9815 0.2465584E-01
9816 -0.5194660E-02
9817 -0.3819662E-01
9818 -0.7318894E-01
9819 -0.1089192
9820 -0.1444867
9821 -0.1786215
9822 -0.2102244
9823 -0.2381866
9824 -0.2618034
9825 -0.2802094
9826 -0.2927782
9827 -0.2991932
9828 -0.2991932
9829 -0.2927782
9830 -0.2802094
9831 -0.2618034
9832 -0.2381866
9833 -0.2102244
9834 -0.1786215
9835 -0.1444867
9836 -0.1089191
9837 -0.7318892E-01
9838 -0.3819660E-01
9839 -0.5194640E-02
9840 0.2465586E-01
9841 0.5060248E-01
9842 0.7169896E-01
9843 0.8726590E-01
9844 0.9677950E-01
9845 0.1000000E+00
9846 0.9677950E-01
9847 0.8726588E-01
9848 0.7169896E-01
9849 0.5060248E-01
9850 0.2465584E-01
9851 -0.5194660E-02
9852 -0.3819662E-01
9853 -0.7318894E-01
9854 -0.1089192
9855 -0.1444867
9856 -0.1786215
9857 -0.2102244
9858 -0.2381866
9859 -0.2618034
9860 -0.2802094
9861 -0.2927782
9862 -0.2991932
9863 -0.2991932
9864 -0.2927782
9865 -0.2802094
9866 -0.2618034
9867 -0.2381866
9868 -0.2102244
9869 -0.1786215
9870 -0.1444867
9871 -0.1089191
9872 -0.7318892E-01
9873 -0.3819660E-01
9874 -0.5194640E-02
9875 0.2465586E-01
9876 0.5060248E-01
9877 0.7169896E-01
9878 0.8726590E-01
9879 0.9677950E-01
9880 0.1000000E+00
9881 0.9677950E-01
9882 0.8726588E-01
9883 0.7169896E-01
9884 0.5060248E-01
9885 0.2465584E-01
9886 -0.5194660E-02
9887 -0.3819662E-01
9888 -0.7318894E-01
9889 -0.1089192
9890 -0.1444867
9891 -0.1786215
9892 -0.2102244
9893 -0.2381866
9894 -0.2618034
9895 -0.2802094
9896 -0.2927782
9897 -0.2991932
9898 -0.2991932
9899 -0.2927782
9900 -0.2802094
9901 -0.2618034
9902 -0.2381866
9903 -0.2102244
9904 -0.1786215
9905 -0.1444867
9906 -0.1089191
9907 -0.7318892E-01
9908 -0.3819660E-01
9909 -0.5194640E-02
9910 0.2465586E-01
9911 0.5060248E-01
9912 0.7169896E-01
9913 0.8726590E-01
9914 0.9677950E-01
9915 0.1000000E+00
9916 0.9677950E-01
9917 0.8726588E-01
9918 0.7169896E-01
9919 0.5060248E-01
9920 0.2465584E-01
9921 -0.5194660E-02
9922 -0.3819662E-01
9923 -0.7318894E-01
9924 -0.1089192
9925 -0.1444867
9926 -0.1786215
9927 -0.2102244
9928 -0.2381866
9929 -0.2618034
9930 -0.2802094
9931 -0.2927782
9932 -0.2991932
9933 -0.2991932
9934 -0.2927782
9935 -0.2802094
9936 -0.2618034
9937 -0.2381866
9938 -0.2102244
9939 -0.1786215
9940 -0.1444867
9941 -0.1089191
9942 -0.7318892E-01
9943 -0.3819660E-01
9944 -0.5194640E-02
9945 0.2465586E-01
9946 0.5060248E-01
9947 0.7169896E-01
9948 0.8726590E-01
9949 0.9677950E-01
9950 0.1000000E+00
9951 0.9677950E-01
9952 0.8726588E-01
9953 0.7169896E-01
9954 0.5060248E-01
9955 0.2465584E-01
9956 -0.5194660E-02
9957 -0.3819662E-01
9958 -0.7318894E-01
9959 -0.1089192
9960 -0.1444867
9961 -0.1786215
9962 -0.2102244
9963 -0.2381866
9964 -0.2618034
9965 -0.2802094
9966 -0.2927782
9967 -0.2991932
9968 -0.2991932
9969 -0.2927782
9970 -0.2802094
9971 -0.2618034
9972 -0.2381866
9973 -0.2102244
9974 -0.1786215
9975 -0.1444867
9976 -0.1089191
9977 -0.7318892E-01
9978 -0.3819660E-01
9979 -0.5194640E-02
9980 0.2465586E-01
9981 0.5060248E-01
9982 0.7169896E-01
9983 0.8726590E-01
9984 0.9677950E-01
9985 0.1000000E+00
9986 0.9677950E-01
9987 0.8726588E-01
9988 0.7169896E-01
9989 0.5060248E-01
9990 0.2465584E-01
9991 -0.5194660E-02
9992 -0.3819662E-01
9993 -0.7318894E-01
9994 -0.1089192
9995 -0.1444867
9996 -0.1786215
9997 -0.2102244
9998 -0.2381866
9999 -0.2618034
10000 -0.2802094


==> figs/zams.dat <==
#Hand made from BROTT tracks...
25923.13157 3.73614
31310.85711 4.27160
35268.64243 4.61896
40726.21425 5.06102
46577.13923 5.54818
